Resource-Aware Stochastic Self-Triggered Model Predictive Control

This paper considers the control of uncertain systems that are operated under limited resource factors, such as battery life or hardware longevity. We consider here resource-aware self-triggered control techniques that schedule system operation non-uniformly in time in order to balance performance against resource consumption. When running in an uncertain environment, unknown disturbances may deteriorate system performance by acting adversarially against the planned event triggering schedule. In this work, we propose a resource-aware stochastic predictive control scheme to tackle this challenge, where a novel zero-order hold feedback control scheme is proposed to accommodate a time-inhomogeneous predictive control update.

==> data/danger1.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100077373635159 0.700077373635159 -0.0159424204894758 1 -2 1 1 0 0.1 0.8 0.100077373635159
0.302821735880532 0.502821735880532 0.341659145770601 1 -2 1 1 0 0.1 0.8 0.202744362245373
0.402847721490517 0.202847721490517 0.599509347107224 1 -2 1 1 0 0.1 0.8 0.100025985609985
0.657412417241434 0.0574124172414336 0.920811071080646 1 -2 1 1 0 0.1 0.8 0.254564695750917
1.00001260970695 1.26097069469422e-05 0.96840766211574 1 -2 1 1 0 0.1 0.8 0.342600192465513
1.40000022185395 2.21853954318618e-07 0.344812633640529 1 -2 1 1 0 0.1 0.8 0.399987612147007
1.97328642867649 0.173286428676493 0.408068802701064 1 -2 1 1 0 0.1 0.8 0.573286206822539
2.30219502901349 0.102195029013493 0.859970754879077 1 -2 1 1 0 0.1 0.8 0.328908600337
2.60001430773053 1.43077305270745e-05 0.924452499438999 1 -2 1 1 0 0.1 0.8 0.297819278717034
3.00000688711187 6.88711186519475e-06 0.842249132878237 1 -2 1 1 0 0.1 0.8 0.399992579381338
3.40000887722868 8.87722867481955e-06 0.719978407249849 1 -2 1 1 0 0.1 0.8 0.400001990116809
3.80000970545731 9.70545731449057e-06 0.765409331462778 1 -2 1 1 0 0.1 0.8 0.40000082822864
4.20001018549236 1.01854923565958e-05 0.852866638386825 1 -2 1 1 0 0.1 0.8 0.400000480035042
4.60001196610159 1.19661015913208e-05 0.909140773510687 1 -2 1 1 0 0.1 0.8 0.400001780609235
5.00001134389425 1.13438942442312e-05 0.930147072269621 1 -2 1 1 0 0.1 0.8 0.399999377792653
5.40001097610367 1.09761036701794e-05 0.840120513207868 1 -2 1 1 0 0.1 0.8 0.399999632209426
5.80000986195404 9.86195403795964e-06 0.947740205047552 1 -2 1 1 0 0.1 0.8 0.399998885850368
6.20001212895958 1.21289595744201e-05 0.532530532019744 1 -2 1 1 0 0.1 0.8 0.400002267005537
6.60000361890567 3.61890567113221e-06 0.52643835728961 1 -2 1 1 0 0.1 0.8 0.399991489946097
7.00001696563587 1.69656358680603e-05 0.951266602696294 1 -2 1 1 0 0.1 0.8 0.400013346730197
7.4000141239409 1.41239408943394e-05 0.679765595116718 1 -2 1 1 0 0.1 0.8 0.399997158305026
7.80000493326263 4.93326262696048e-06 0.657146352045295 1 -2 1 1 0 0.1 0.8 0.399990809321733
8.20001563194544 1.56319454385767e-05 0.688560182278693 1 -2 1 1 0 0.1 0.8 0.400010698682811
8.60000526549043 5.26549042612068e-06 0.0077147741896586 -0.4 -2 1 1 0 0.1 0.8 0.399989633544987
9.00007502825351 7.50282535061375e-05 -0.485767586778466 -0.4 -2 1 1 0 0.1 0.8 0.40006976276308
9.40100158730929 0.0010015873092914 -0.2650604137478 -0.4 -2 1 1 0 0.1 0.8 0.400926559055785
9.8008339932864 0.000833993286399215 -0.38967879201442 -0.4 -2 1 1 0 0.1 0.8 0.399832405977108
10.2010999688901 0.00109996889006336 -0.327686284669603 -0.4 -2 1 1 0 0.1 0.8 0.400265975603665
10.6002523245254 0.000252324525358671 -0.303718139411912 -0.4 -2 1 1 0 0.1 0.8 0.399152355635294
11.0639064257355 0.0639064257355438 -0.476226287512473 -0.4 -2 1 1 0 0.1 0.8 0.463654101210185
11.4010620867893 0.0010620867893395 -0.391141967411484 -0.4 -2 1 1 0 0.1 0.8 0.337155661053796
11.8008243739743 0.000824373974346093 -0.319362393211317 -0.4 -2 1 1 0 0.1 0.8 0.399762287185007
12.2028389504202 0.00283895042023707 -0.470239208230767 -0.4 -2 1 1 0 0.1 0.8 0.402014576445891
12.6003044943031 0.000304494303141722 -0.474706369476811 -0.4 -2 1 1 0 0.1 0.8 0.397465543882905
13.0030988627681 0.00309886276808657 -0.275916356000116 -0.4 -2 1 1 0 0.1 0.8 0.402794368464944
13.400361713779 0.000361713778954054 -0.281593641790987 -0.4 -2 1 1 0 0.1 0.8 0.397262851010867
14.1321526170742 0.332152617074248 -0.469711798333451 -0.4 -2 1 1 0 0.1 0.8 0.731790903295293
14.2328940595714 0.0328940595713856 -0.444416980019436 -0.4 -2 1 1 0 0.1 0.8 0.100741442497139
14.60293204497 0.0029320449699638 -0.33967560254245 -0.4 -2 1 1 0 0.1 0.8 0.370037985398579
15.0022380211619 0.00223802116187061 -0.397640840826609 -0.4 -2 1 1 0 0.1 0.8 0.399305976191906
15.4019882765038 0.0019882765037712 -0.432981023362169 -0.4 -2 1 1 0 0.1 0.8 0.399750255341901
16.0946236555498 0.294623655549765 -0.151869865411774 -0.4 -2 1 1 0 0.1 0.8 0.692635379045992
16.3891450925115 0.189145092511497 0.350462876317108 1 -2 1 1 0 0.1 0.8 0.294521436961734
16.7199688639634 0.119968863963439 0.812329377992912 1 -2 1 1 0 0.1 0.8 0.330823771451943
17.0000150762844 1.50762844450258e-05 0.865584333020849 1 -2 1 1 0 0.1 0.8 0.280046212321007
17.400011343628 1.13436280431145e-05 0.813351838059794 1 -2 1 1 0 0.1 0.8 0.399996267343599
17.8000094011544 9.40115438891054e-06 0.672957555788073 1 -2 1 1 0 0.1 0.8 0.399998057526346
18.2000089736755 8.97367554353323e-06 0.756388497323202 1 -2 1 1 0 0.1 0.8 0.399999572521153
18.6000118119975 1.18119974876763e-05 0.752007724349298 1 -2 1 1 0 0.1 0.8 0.400002838321946
19.0000089271697 8.92716970862795e-06 0.780282997501199 1 -2 1 1 0 0.1 0.8 0.399997115172219
19.4000120948794 1.20948794004039e-05 0.825442918712736 1 -2 1 1 0 0.1 0.8 0.400003167709691
19.8000104422191 1.0442219073592e-05 0.785910879022693 1 -2 1 1 0 0.1 0.8 0.399998347339672
20.2000097808431 9.78084311581418e-06 0.817324391742952 1 -2 1 1 0 0.1 0.8 0.399999338624042


==> data/danger10.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100078092967495 0.700078092967495 0.0687425313991332 1 -2 1 1 0 0.1 0.8 0.100078092967495
0.282905389461883 0.482905389461883 0.450633266409367 1 -2 1 1 0 0.1 0.8 0.182827296494388
0.382948840004627 0.182948840004627 0.71563545864541 1 -2 1 1 0 0.1 0.8 0.100043450542744
0.647399385746247 0.047399385746247 0.808331083732433 1 -2 1 1 0 0.1 0.8 0.26445054574162
1.00000753596332 7.53596331765083e-06 0.762445173605149 1 -2 1 1 0 0.1 0.8 0.352608150217071
1.40001196325419 1.19632541926151e-05 0.856359218667189 1 -2 1 1 0 0.1 0.8 0.400004427290875
1.80001095433731 1.09543373111864e-05 0.923964003543264 1 -2 1 1 0 0.1 0.8 0.399998991083119
2.20001057856005 1.05785600509889e-05 0.72126560458662 1 -2 1 1 0 0.1 0.8 0.39999962422274
2.60000848958797 8.48958797378119e-06 0.750122808774515 1 -2 1 1 0 0.1 0.8 0.399997911027923
3.00001165170106 1.16517010569916e-05 0.741834372354611 1 -2 1 1 0 0.1 0.8 0.400003162113083
3.40000976575254 9.76575253652801e-06 0.858454331792205 1 -2 1 1 0 0.1 0.8 0.399998114051479
3.80001198260477 1.19826047679239e-05 0.739783781034451 1 -2 1 1 0 0.1 0.8 0.400002216852231
4.20000906746832 9.06746832363137e-06 0.82673611776227 1 -2 1 1 0 0.1 0.8 0.399997084863556
4.60001232237855 1.23223785528648e-05 0.960995306855418 1 -2 1 1 0 0.1 0.8 0.40000325491023
5.00001687584038 1.68758403834568e-05 0.769143014196783 1 -2 1 1 0 0.1 0.8 0.40000455346183
5.40000664330867 6.64330867344853e-06 0.736234241525181 1 -2 1 1 0 0.1 0.8 0.39998976746829
5.80001232370667 1.2323706667039e-05 0.779296247137177 1 -2 1 1 0 0.1 0.8 0.400005680397993
6.20000991653165 9.91653164789108e-06 0.786321688779532 1 -2 1 1 0 0.1 0.8 0.399997592824981
6.60001080983502 1.08098350228292e-05 0.735192153035982 1 -2 1 1 0 0.1 0.8 0.400000893303375
7.00000973541636 9.73541635995723e-06 0.713159050636725 1 -2 1 1 0 0.1 0.8 0.399998925581337
7.4000103870928 1.03870927953831e-05 0.812370800480432 1 -2 1 1 0 0.1 0.8 0.400000651676436
7.8000115038547 1.1503854701167e-05 0.773780921573079 1 -2 1 1 0 0.1 0.8 0.400001116761906
8.20000938105164 9.38105163850178e-06 0.734511327391482 1 -2 1 1 0 0.1 0.8 0.399997877196938
8.60000409035743 4.090357431763e-06 0.143624947438863 -0.4 -2 1 1 0 0.1 0.8 0.399994709305794
9.01349174112134 0.0134917411213329 -0.564610363890402 -0.4 -2 1 1 0 0.1 0.8 0.413487650763901
9.40036269961573 0.000362699615725881 -0.48469285383725 -0.4 -2 1 1 0 0.1 0.8 0.386870958494393
9.81936794089746 0.0193679408974549 -0.205369065389529 -0.4 -2 1 1 0 0.1 0.8 0.419005241281729
10.2001301308125 0.000130130812488749 -0.386022603630188 -0.4 -2 1 1 0 0.1 0.8 0.380762189915034
10.6001803052704 0.000180305270385983 -0.381269807756012 -0.4 -2 1 1 0 0.1 0.8 0.400050174457897
11.0002874187564 0.000287418756376168 -0.48288695201152 -0.4 -2 1 1 0 0.1 0.8 0.400107113485991
11.4001204615868 0.000120461586803622 -0.445321690252585 -0.4 -2 1 1 0 0.1 0.8 0.399833042830428
11.8003926522771 0.000392652277087402 -0.314910980698415 -0.4 -2 1 1 0 0.1 0.8 0.400272190690284
12.5279786925605 0.327978692560476 -0.535670300687526 -0.4 -2 1 1 0 0.1 0.8 0.727586040283388
12.6281010348336 0.0281010348336197 -0.451587034340996 -0.4 -2 1 1 0 0.1 0.8 0.100122342273144
13.000307160921 0.000307160920983596 -0.291336368936481 -0.4 -2 1 1 0 0.1 0.8 0.372206126087363
13.7807904573168 0.380790457316758 -0.470214347427132 -0.4 -2 1 1 0 0.1 0.8 0.780483296395774
13.8811428389144 0.0811428389144244 -0.457468222378304 -0.4 -2 1 1 0 0.1 0.8 0.100352381597666
14.2020463249391 0.00204632493907708 -0.295670345415997 -0.4 -2 1 1 0 0.1 0.8 0.320903486024653
14.6011629187219 0.0011629187218728 -0.34265552605557 -0.4 -2 1 1 0 0.1 0.8 0.399116593782797
15.0417628895911 0.0417628895911255 -0.363365377190355 -0.4 -2 1 1 0 0.1 0.8 0.440599970869252
15.4038143838422 0.00381438384222443 -0.424349393263919 -0.4 -2 1 1 0 0.1 0.8 0.3620514942511
15.8011987740882 0.0011987740881651 -0.428352862278756 -0.4 -2 1 1 0 0.1 0.8 0.397384390245941
16.200002084995 2.08499499321224e-06 0.198225589085411 1 -2 1 1 0 0.1 0.8 0.398803310906827
16.6001275170344 0.00012751703436692 0.794441191904151 1 -2 1 1 0 0.1 0.8 0.400125432039374
17.0000110376741 1.10376741169205e-05 0.806870024211311 1 -2 1 1 0 0.1 0.8 0.399883520639751
17.4000104661902 1.04661901704772e-05 0.861152208220111 1 -2 1 1 0 0.1 0.8 0.399999428516054
17.800011457235 1.1457234995238e-05 0.822784327459505 1 -2 1 1 0 0.1 0.8 0.400000991044823
18.2000099999716 9.99997160161525e-06 0.894397057793406 1 -2 1 1 0 0.1 0.8 0.399998542736608
18.6000094311441 9.43114407364609e-06 0.790965237812411 1 -2 1 1 0 0.1 0.8 0.399999431172471
19.0000092543027 9.25430266152105e-06 0.775274282011654 1 -2 1 1 0 0.1 0.8 0.399999823158588
19.4000113621154 1.13621153501331e-05 0.761632917929141 1 -2 1 1 0 0.1 0.8 0.400002107812689
19.8000100929493 1.00929493301871e-05 0.753269399314888 1 -2 1 1 0 0.1 0.8 0.399998730833982
20.2000102232187 1.02232186950935e-05 0.901825900698389 1 -2 1 1 0 0.1 0.8 0.400000130269365


==> data/danger2.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100074480410081 0.700074480410081 0.0322354065106305 1 -2 1 1 0 0.1 0.8 0.100074480410081
0.200082068166094 0.400082068166094 0.189336644039048 1 -2 1 1 0 0.1 0.8 0.100007587756014
0.300088342729636 0.100088342729636 0.423817882471159 1 -2 1 1 0 0.1 0.8 0.100006274563541
0.600125393438148 0.000125393438147436 0.890873069390365 1 -2 1 1 0 0.1 0.8 0.300037050708512
1.00001151610584 1.15161058369395e-05 0.829502792540628 1 -2 1 1 0 0.1 0.8 0.39988612266769
1.40001007994637 1.00799463678136e-05 0.828784261723283 1 -2 1 1 0 0.1 0.8 0.399998563840531
1.80001119361857 1.11936185694939e-05 0.713698122699942 1 -2 1 1 0 0.1 0.8 0.400001113672202
2.2000091434857 9.14348569919232e-06 0.806423965008783 1 -2 1 1 0 0.1 0.8 0.39999794986713
2.60001220798432 1.22079843191125e-05 0.793477049505883 1 -2 1 1 0 0.1 0.8 0.40000306449862
3.00000974022125 9.74022124594631e-06 0.794912366013927 1 -2 1 1 0 0.1 0.8 0.399997532236927
3.40001117818602 1.117818601859e-05 0.888676229742749 1 -2 1 1 0 0.1 0.8 0.400001437964772
3.80001151076781 1.15107678074211e-05 0.877509596992731 1 -2 1 1 0 0.1 0.8 0.400000332581789
4.20001086306893 1.08630689290568e-05 0.798394216965627 1 -2 1 1 0 0.1 0.8 0.399999352301121
4.60001005825497 1.00582549680817e-05 0.7566856304718 1 -2 1 1 0 0.1 0.8 0.399999195186039
5.00001015151218 1.01515121817553e-05 0.803405409049654 1 -2 1 1 0 0.1 0.8 0.400000093257214
5.40001059760219 1.0597602186857e-05 0.784062509751515 1 -2 1 1 0 0.1 0.8 0.400000446090005
5.80000980778537 9.80778537368332e-06 0.783994051896118 1 -2 1 1 0 0.1 0.8 0.399999210183187
6.20001074044719 1.07404471929584e-05 0.747933099022994 1 -2 1 1 0 0.1 0.8 0.400000932661819
6.60000993215623 9.93215623218413e-06 0.87397290221691 1 -2 1 1 0 0.1 0.8 0.399999191709039
7.00000891011818 8.91011818354714e-06 0.865144643660993 1 -2 1 1 0 0.1 0.8 0.399998977961951
7.4000104435826 1.04435825965532e-05 0.766328828478097 1 -2 1 1 0 0.1 0.8 0.400001533464413
7.80001006008777 1.00600877731005e-05 0.760311586549178 1 -2 1 1 0 0.1 0.8 0.399999616505177
8.20001046450805 1.04645080452048e-05 0.792637519863848 1 -2 1 1 0 0.1 0.8 0.400000404420272
8.60000328355978 3.28355978274075e-06 0.298359206458381 -0.4 -2 1 1 0 0.1 0.8 0.399992819051738
9.15328041953507 0.153280419535071 -0.400141896575301 -0.4 -2 1 1 0 0.1 0.8 0.553277135975289
9.40134253189728 0.00134253189728295 -0.31677146294205 -0.4 -2 1 1 0 0.1 0.8 0.248062112362211
10.1662681999055 0.366268199905545 -0.384755375945118 -0.4 -2 1 1 0 0.1 0.8 0.764925668008262
10.2727940248782 0.0727940248782009 -0.404095713936872 -0.4 -2 1 1 0 0.1 0.8 0.106525824972655
10.6075941366667 0.00759413666666964 -0.360829901999047 -0.4 -2 1 1 0 0.1 0.8 0.33480011178847
11.001696902504 0.00169690250402738 -0.373455685747186 -0.4 -2 1 1 0 0.1 0.8 0.394102765837358
11.4886800248538 0.0886800248537677 -0.368215345085235 -0.4 -2 1 1 0 0.1 0.8 0.48698312234974
11.8028742232032 0.00287422320318503 -0.352085958358164 -0.4 -2 1 1 0 0.1 0.8 0.314194198349417
12.5694160932311 0.369416093231055 -0.471283520630991 -0.4 -2 1 1 0 0.1 0.8 0.76654187002787
12.6699829002363 0.0699829002363437 -0.459571708297746 -0.4 -2 1 1 0 0.1 0.8 0.10056680700529
13.0045624811008 0.00456248110082519 -0.391590883873699 -0.4 -2 1 1 0 0.1 0.8 0.334579580864482
13.4104920033866 0.0104920033865536 -0.377469463379393 -0.4 -2 1 1 0 0.1 0.8 0.405929522285728
13.8184396074927 0.0184396074926668 -0.281024390760123 -0.4 -2 1 1 0 0.1 0.8 0.407947604106113
14.2003434800003 0.000343480000262075 -0.371129558593133 -0.4 -2 1 1 0 0.1 0.8 0.381903872507594
14.6005713536004 0.000571353600362812 -0.470091299984289 -0.4 -2 1 1 0 0.1 0.8 0.4002278736001
15.153969801693 0.153969801693046 -0.40245099223929 -0.4 -2 1 1 0 0.1 0.8 0.553398448092683
15.4076038721502 0.007603872150233 -0.363273088227239 -0.4 -2 1 1 0 0.1 0.8 0.253634070457187
15.8020752282177 0.00207522821768213 -0.404120856064651 -0.4 -2 1 1 0 0.1 0.8 0.394471356067449
16.2000019517608 1.95176082223858e-06 0.270658765744195 1 -2 1 1 0 0.1 0.8 0.397926723543142
16.600004433307 4.43330702593059e-06 0.782069076385847 1 -2 1 1 0 0.1 0.8 0.400002481546203
17.0000088622061 8.86220614965127e-06 0.741083652448521 1 -2 1 1 0 0.1 0.8 0.400004428899123
17.4000106128165 1.06128164602537e-05 0.820322833372432 1 -2 1 1 0 0.1 0.8 0.400001750610311
17.8000116420457 1.16420456875432e-05 0.889662478647973 1 -2 1 1 0 0.1 0.8 0.400001029229227
18.2000114143726 1.14143726149818e-05 0.806980070258918 1 -2 1 1 0 0.1 0.8 0.399999772326929
18.6000097797727 9.77977266197749e-06 0.734752049452411 1 -2 1 1 0 0.1 0.8 0.399998365400048
19.0000100392705 1.00392705130181e-05 0.81551124272128 1 -2 1 1 0 0.1 0.8 0.400000259497851
19.4000116464294 1.16464294218077e-05 0.703234017112428 1 -2 1 1 0 0.1 0.8 0.400001607158909
19.8000083522355 8.35223553868891e-06 0.753169849261887 1 -2 1 1 0 0.1 0.8 0.399996705806117
20.2000113566518 1.1356651793748e-05 0.836819393342369 1 -2 1 1 0 0.1 0.8 0.400003004416256


==> data/danger3.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100074480410108 0.700074480410108 0.0222693223586917 1 -2 1 1 0 0.1 0.8 0.100074480410108
0.292209153305573 0.492209153305573 0.384144462479982 1 -2 1 1 0 0.1 0.8 0.192134672895465
0.392242267532824 0.192242267532824 0.642188393557373 1 -2 1 1 0 0.1 0.8 0.100033114227251
0.625927363854258 0.0259273638542576 0.864759555167856 1 -2 1 1 0 0.1 0.8 0.233685096321434
1.0000114136927 1.14136927023001e-05 0.829664414367394 1 -2 1 1 0 0.1 0.8 0.374084049838445
1.40001067234183 1.06723418289434e-05 0.75897898294475 1 -2 1 1 0 0.1 0.8 0.399999258649127
1.80000952902843 9.52902843270875e-06 0.768559923922486 1 -2 1 1 0 0.1 0.8 0.399998856686604
2.2000112247072 1.12247072010518e-05 0.830893436287296 1 -2 1 1 0 0.1 0.8 0.400001695678768
2.60001115528486 1.11552848648944e-05 0.879539774954975 1 -2 1 1 0 0.1 0.8 0.399999930577664
3.00001129738604 1.12973860361132e-05 0.785249406127068 1 -2 1 1 0 0.1 0.8 0.400000142101171
3.40000940134183 9.40134182780827e-06 0.939967577420693 1 -2 1 1 0 0.1 0.8 0.399998103955792
3.80000968704839 9.68704838838486e-06 0.627119271793289 1 -2 1 1 0 0.1 0.8 0.400000285706561
4.2000039789278 3.97892780246156e-06 0.566202677390193 1 -2 1 1 0 0.1 0.8 0.399994291879414
4.60001585512874 1.58551287357533e-05 0.8066804741339 1 -2 1 1 0 0.1 0.8 0.400011876200933
5.00001071067078 1.0710670780012e-05 0.72402022062106 1 -2 1 1 0 0.1 0.8 0.399994855542045
5.40000932788398 9.32788398050333e-06 0.614822685341983 1 -2 1 1 0 0.1 0.8 0.399998617213201
5.8000091495102 9.14951020047905e-06 0.808240144049209 1 -2 1 1 0 0.1 0.8 0.39999982162622
6.2000126375651 1.26375651045008e-05 0.844554137589298 1 -2 1 1 0 0.1 0.8 0.400003488054904
6.60001007548231 1.00754823046389e-05 0.726118693996163 1 -2 1 1 0 0.1 0.8 0.3999974379172
7.00000946390932 9.46390932382579e-06 0.804175692136952 1 -2 1 1 0 0.1 0.8 0.399999388427019
7.40001199650042 1.19965004211076e-05 0.854642823184765 1 -2 1 1 0 0.1 0.8 0.400002532591097
7.80001111002055 1.1110020547378e-05 0.801908549944322 1 -2 1 1 0 0.1 0.8 0.399999113520126
8.20000968388566 9.6838856561976e-06 0.767716170857102 1 -2 1 1 0 0.1 0.8 0.399998573865108
8.60000371641622 3.7164162187131e-06 0.118875915891042 -0.4 -2 1 1 0 0.1 0.8 0.399994032530563
9.00075676491238 0.000756764912378027 -0.424177450584592 -0.4 -2 1 1 0 0.1 0.8 0.40075304849616
9.40177371481825 0.00177371481824717 -0.416576678799935 -0.4 -2 1 1 0 0.1 0.8 0.40101694990587
9.8027887394635 0.00278873946349917 -0.440062474301549 -0.4 -2 1 1 0 0.1 0.8 0.401015024645252
10.5706001480208 0.370600148020812 -0.456725143176328 -0.4 -2 1 1 0 0.1 0.8 0.767811408557312
10.6711581493318 0.0711581493317637 -0.456324858218982 -0.4 -2 1 1 0 0.1 0.8 0.100558001310951
11.0050287576495 0.00502875764947702 -0.30066113901783 -0.4 -2 1 1 0 0.1 0.8 0.333870608317714
11.4004248568422 0.000424856842247134 -0.45924842969208 -0.4 -2 1 1 0 0.1 0.8 0.395396099192769
11.8002329063794 0.000232906379400544 -0.378927797641825 -0.4 -2 1 1 0 0.1 0.8 0.399808049537153
12.2001990495776 0.000199049577639165 -0.323498730925633 -0.4 -2 1 1 0 0.1 0.8 0.399966143198238
12.6535608606113 0.0535608606112768 -0.423388163044599 -0.4 -2 1 1 0 0.1 0.8 0.453361811033638
13.0022544901749 0.00225449017485796 -0.454529831962127 -0.4 -2 1 1 0 0.1 0.8 0.348693629563581
13.4060039208066 0.00600392080655554 -0.368620803609507 -0.4 -2 1 1 0 0.1 0.8 0.403749430631697
13.8010434713777 0.00104347137768684 -0.38841806916663 -0.4 -2 1 1 0 0.1 0.8 0.395039550571131
14.2021451259588 0.00214512595883781 -0.407151873046038 -0.4 -2 1 1 0 0.1 0.8 0.401101654581151
14.6026914517815 0.00269145178146279 -0.335373416817197 -0.4 -2 1 1 0 0.1 0.8 0.400546325822624
15.0039313023579 0.00393130235793671 -0.380661310851277 -0.4 -2 1 1 0 0.1 0.8 0.401239850576474
15.4569586069342 0.0569586069342223 -0.492862758861691 -0.4 -2 1 1 0 0.1 0.8 0.453027304576286
15.8006524131931 0.00065241319306325 -0.345636068897616 -0.4 -2 1 1 0 0.1 0.8 0.343693806258841
16.2000021731765 2.17317653278259e-06 0.31146354843787 1 -2 1 1 0 0.1 0.8 0.399349759983469
16.6000639981864 6.39981864110073e-05 0.883010483901968 1 -2 1 1 0 0.1 0.8 0.400061825009878
17.0000109825414 1.0982541396698e-05 0.797711495402862 1 -2 1 1 0 0.1 0.8 0.399946984354987
17.40000989807 9.89806997347964e-06 0.816153382258277 1 -2 1 1 0 0.1 0.8 0.399998915528577
17.8000115300164 1.15300163820442e-05 0.890567914215337 1 -2 1 1 0 0.1 0.8 0.400001631946409
18.2000096549006 9.65490058557616e-06 0.859702159947024 1 -2 1 1 0 0.1 0.8 0.399998124884203
18.6000099336473 9.93364735335511e-06 0.780416628272393 1 -2 1 1 0 0.1 0.8 0.400000278746766
19.0000099448971 9.94489709116309e-06 0.805768497701159 1 -2 1 1 0 0.1 0.8 0.400000011249737
19.4000114792164 1.14792163791733e-05 0.8166790918258 1 -2 1 1 0 0.1 0.8 0.400001534319287
19.8000097464607 9.746460735649e-06 0.8691482466017 1 -2 1 1 0 0.1 0.8 0.399998267244356
20.2000118438954 1.18438953982669e-05 0.92637726424919 1 -2 1 1 0 0.1 0.8 0.400002097434662


==> data/danger4.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100074480410086 0.700074480410086 0.0753948524503512 1 -2 1 1 0 0.1 0.8 0.100074480410086
0.282222981188949 0.482222981188949 0.440598497327237 1 -2 1 1 0 0.1 0.8 0.182148500778863
0.38226245785023 0.18226245785023 0.637300766587677 1 -2 1 1 0 0.1 0.8 0.10003947666128
0.624351571224208 0.0243515712242077 0.835441076056257 1 -2 1 1 0 0.1 0.8 0.242089113373978
1.00001087653135 1.08765313457937e-05 0.88377000710077 1 -2 1 1 0 0.1 0.8 0.375659305307138
1.40001125025639 1.12502563945349e-05 0.843462157113064 1 -2 1 1 0 0.1 0.8 0.400000373725049
1.80001034604824 1.03460482361317e-05 0.729267178144426 1 -2 1 1 0 0.1 0.8 0.399999095791842
2.20000926370132 9.26370131498766e-06 0.742307687648221 1 -2 1 1 0 0.1 0.8 0.399998917653079
2.60001100530192 1.10053019188316e-05 0.692289202223509 1 -2 1 1 0 0.1 0.8 0.400001741600604
3.00000920255557 9.2025555656905e-06 0.760388975308403 1 -2 1 1 0 0.1 0.8 0.399998197253647
3.40001122584783 1.12258478345284e-05 0.717899892304246 1 -2 1 1 0 0.1 0.8 0.400002023292269
3.80000958738484 9.58738483813892e-06 0.777230408719411 1 -2 1 1 0 0.1 0.8 0.399998361537004
4.20001119008746 1.11900874550375e-05 0.709468970962307 1 -2 1 1 0 0.1 0.8 0.400001602702617
4.60000893062743 8.93062742823858e-06 0.8562386788936 1 -2 1 1 0 0.1 0.8 0.399997740539973
5.0000088270916 8.82709159727435e-06 0.771426230898061 1 -2 1 1 0 0.1 0.8 0.399999896464169
5.40000814593677 8.14593676962128e-06 0.694317463047334 1 -2 1 1 0 0.1 0.8 0.399999318845173
5.80001047203843 1.04720384327961e-05 0.814816174558853 1 -2 1 1 0 0.1 0.8 0.400002326101664
6.20001159534355 1.15953435480542e-05 0.782852949703936 1 -2 1 1 0 0.1 0.8 0.400001123305115
6.60001015109803 1.01510980280994e-05 0.678170186019976 1 -2 1 1 0 0.1 0.8 0.39999855575448
7.00000941864749 9.41864748515986e-06 0.774196732309201 1 -2 1 1 0 0.1 0.8 0.399999267549457
7.40001137907903 1.13790790344792e-05 0.754922631162507 1 -2 1 1 0 0.1 0.8 0.400001960431549
7.80000977044915 9.77044914790559e-06 0.810818438254693 1 -2 1 1 0 0.1 0.8 0.399998391370113
8.20001175836299 1.17583629884455e-05 0.912242408788266 1 -2 1 1 0 0.1 0.8 0.40000198791384
8.60000322004274 3.22004274450061e-06 0.3549667949213 -0.4 -2 1 1 0 0.1 0.8 0.399991461679756
9.24488191099553 0.244881910995533 -0.486274777691212 -0.4 -2 1 1 0 0.1 0.8 0.644878690952789
9.62411320375771 0.224113203757709 -0.331042492338406 -0.4 -2 1 1 0 0.1 0.8 0.379231292762176
9.80078670357644 0.000786703576435954 -0.373463543202735 -0.4 -2 1 1 0 0.1 0.8 0.176673499818728
10.2017532507395 0.00175325073949673 -0.448545760478413 -0.4 -2 1 1 0 0.1 0.8 0.40096654716306
10.7185795048462 0.118579504846161 -0.294671881491253 -0.4 -2 1 1 0 0.1 0.8 0.516826254106665
11.0004416183328 0.000441618332803317 -0.30011809483895 -0.4 -2 1 1 0 0.1 0.8 0.281862113486643
11.6416772808423 0.241677280842252 -0.376916964563925 -0.4 -2 1 1 0 0.1 0.8 0.641235662509448
11.8117834489074 0.0117834489074261 -0.410029462918612 -0.4 -2 1 1 0 0.1 0.8 0.170106168065175
12.2030931485407 0.00309314854070397 -0.559888763270606 -0.4 -2 1 1 0 0.1 0.8 0.391309699633277
12.6002170187655 0.000217018765461485 -0.419076221542338 -0.4 -2 1 1 0 0.1 0.8 0.397123870224757
13.0003345760203 0.000334576020252497 -0.32541794254479 -0.4 -2 1 1 0 0.1 0.8 0.400117557254791
13.452837386681 0.0528373866810385 -0.389093500680203 -0.4 -2 1 1 0 0.1 0.8 0.452502810660786
13.8432118610271 0.0432118610270765 -0.413997619939183 -0.4 -2 1 1 0 0.1 0.8 0.390374474346038
14.2031148376968 0.00311483769680204 -0.346198805814859 -0.4 -2 1 1 0 0.1 0.8 0.359902976669726
14.6003576883674 0.000357688367446096 -0.31261538230296 -0.4 -2 1 1 0 0.1 0.8 0.397242850670644
15.0385177627609 0.0385177627609171 -0.402316772858646 -0.4 -2 1 1 0 0.1 0.8 0.438160074393471
15.7023121156798 0.302312115679842 -0.449562126083915 -0.4 -2 1 1 0 0.1 0.8 0.663794352918925
15.8040558226947 0.00405582269468291 -0.438493746702752 -0.4 -2 1 1 0 0.1 0.8 0.10174370701484
16.2000023763282 2.37632823230083e-06 0.268605422333251 1 -2 1 1 0 0.1 0.8 0.39594655363355
16.6011732936011 0.00117329360111268 0.733894065086022 1 -2 1 1 0 0.1 0.8 0.401170917272882
17.0000087693107 8.76931073245935e-06 0.734174294302941 1 -2 1 1 0 0.1 0.8 0.398835475709621
17.4000114035944 1.14035943910018e-05 0.79999574018968 1 -2 1 1 0 0.1 0.8 0.400002634283659
17.8000108652846 1.08652846340651e-05 0.812277198901093 1 -2 1 1 0 0.1 0.8 0.399999461690243
18.2000104866998 1.04866997565622e-05 0.75495182331769 1 -2 1 1 0 0.1 0.8 0.399999621415123
18.6000102721477 1.02721477265311e-05 0.847103845233023 1 -2 1 1 0 0.1 0.8 0.399999785447971
19.0000112000927 1.12000927036116e-05 0.873024769352173 1 -2 1 1 0 0.1 0.8 0.400000927944976
19.4000113736335 1.13736335467518e-05 0.844219416993324 1 -2 1 1 0 0.1 0.8 0.400000173540842
19.8000109470553 1.09470553423252e-05 0.712534231504582 1 -2 1 1 0 0.1 0.8 0.399999573421795
20.20000876254 8.7625399638469e-06 0.817129313925613 1 -2 1 1 0 0.1 0.8 0.399997815484621


==> data/danger5.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100074480410066 0.700074480410066 0.039917304647725 1 -2 1 1 0 0.1 0.8 0.100074480410066
0.288614834777375 0.488614834777375 0.443485772074274 1 -2 1 1 0 0.1 0.8 0.188540354367309
0.458635510693269 0.258635510693269 0.792418914101789 1 -2 1 1 0 0.1 0.8 0.170020675915894
0.60722735343978 0.00722735343977987 0.897227126873354 1 -2 1 1 0 0.1 0.8 0.148591842746511
1.00001143956963 1.14395696261815e-05 0.805003104628239 1 -2 1 1 0 0.1 0.8 0.392784086129846
1.40001012420422 1.01242042172545e-05 0.789142891728338 1 -2 1 1 0 0.1 0.8 0.399998684634591
1.80001032304543 1.03230454328584e-05 0.863113572710331 1 -2 1 1 0 0.1 0.8 0.400000198841216
2.20001114890106 1.11489010627408e-05 0.805951425406282 1 -2 1 1 0 0.1 0.8 0.40000082585563
2.60001018887808 1.01888780830728e-05 0.892747336079344 1 -2 1 1 0 0.1 0.8 0.39999903997702
3.00000965447648 9.65447648276774e-06 0.790138418934187 1 -2 1 1 0 0.1 0.8 0.3999994655984
3.40000904588956 9.04588956135433e-06 0.640673060564823 1 -2 1 1 0 0.1 0.8 0.399999391413079
3.80000888601286 8.88601285686796e-06 0.688440582274045 1 -2 1 1 0 0.1 0.8 0.399999840123296
4.20001069240097 1.06924009743992e-05 0.782538836143937 1 -2 1 1 0 0.1 0.8 0.400001806388118
4.60001091468094 1.09146809372795e-05 0.661602969613348 1 -2 1 1 0 0.1 0.8 0.400000222279963
5.00000789393826 7.89393826183815e-06 0.825504956546882 1 -2 1 1 0 0.1 0.8 0.399996979257325
5.40000789302566 7.89302565501471e-06 0.88036881273639 1 -2 1 1 0 0.1 0.8 0.399999999087393
5.8000100476066 1.00476066007826e-05 0.860122678084032 1 -2 1 1 0 0.1 0.8 0.400002154580946
6.20001071679885 1.07167988523948e-05 0.817255691711435 1 -2 1 1 0 0.1 0.8 0.400000669192251
6.60001009012223 1.00901222268024e-05 0.756155736459775 1 -2 1 1 0 0.1 0.8 0.399999373323374
7.00000995483768 9.9548376777947e-06 0.691377739294851 1 -2 1 1 0 0.1 0.8 0.399999864715451
7.40000917216903 9.17216902918128e-06 0.816572004158386 1 -2 1 1 0 0.1 0.8 0.399999217331351
7.80001250982741 1.25098274104118e-05 0.867245762441138 1 -2 1 1 0 0.1 0.8 0.400003337658381
8.20001073675401 1.07367540064796e-05 0.722844937494145 1 -2 1 1 0 0.1 0.8 0.399998226926596
8.60000463894684 4.63894684393784e-06 0.0206765677922775 -0.4 -2 1 1 0 0.1 0.8 0.399993902192838
9.00011080470465 0.000110804704650469 -0.430172089107614 -0.4 -2 1 1 0 0.1 0.8 0.400106165757807
9.40065952645875 0.000659526458747617 -0.310949908105698 -0.4 -2 1 1 0 0.1 0.8 0.400548721754097
10.1139523341798 0.31395233417976 -0.441712794255826 -0.4 -2 1 1 0 0.1 0.8 0.713292807721013
10.2160657819958 0.0160657819958119 -0.402755407937959 -0.4 -2 1 1 0 0.1 0.8 0.102113447816052
10.6023088933959 0.00230889339592094 -0.352801456795625 -0.4 -2 1 1 0 0.1 0.8 0.386243111400109
11.116709299971 0.116709299970984 -0.440725315591827 -0.4 -2 1 1 0 0.1 0.8 0.514400406575064
11.4014064523985 0.00140645239854653 -0.354040149658713 -0.4 -2 1 1 0 0.1 0.8 0.284697152427562
11.8003773399515 0.000377339951489197 -0.439635762893279 -0.4 -2 1 1 0 0.1 0.8 0.398970887552943
12.2001953658789 0.000195365878889908 -0.484646511727745 -0.4 -2 1 1 0 0.1 0.8 0.3998180259274
12.6386595439655 0.0386595439654524 -0.539827973873542 -0.4 -2 1 1 0 0.1 0.8 0.438464178086562
13.0001950920561 0.000195092056116064 -0.418234949062192 -0.4 -2 1 1 0 0.1 0.8 0.361535548090664
13.4002428869106 0.000242886910594931 -0.305457434016528 -0.4 -2 1 1 0 0.1 0.8 0.400047794854478
13.9341394687289 0.134139468728919 -0.409342478651045 -0.4 -2 1 1 0 0.1 0.8 0.533896581818324
14.2543194605911 0.0543194605910524 -0.41012550058436 -0.4 -2 1 1 0 0.1 0.8 0.320179991862133
14.6652949684672 0.0652949684672384 -0.383127770916526 -0.4 -2 1 1 0 0.1 0.8 0.410975507876186
15.0033519910131 0.00335199101306044 -0.438166686072645 -0.4 -2 1 1 0 0.1 0.8 0.338057022545822
15.40111419131 0.00111419131001383 -0.468047666158628 -0.4 -2 1 1 0 0.1 0.8 0.397762200296954
15.8835191880667 0.0835191880666676 -0.402324407609991 -0.4 -2 1 1 0 0.1 0.8 0.482404996756653
16.2000021383101 2.13831014050925e-06 0.04247962720378 1 -2 1 1 0 0.1 0.8 0.316482950243472
16.6000337179283 3.37179282549616e-05 0.846329172139375 1 -2 1 1 0 0.1 0.8 0.400031579618116
17.0000088644397 8.86443968572959e-06 0.866411845316937 1 -2 1 1 0 0.1 0.8 0.39997514651143
17.4000090542019 9.05420190783213e-06 0.765287797999773 1 -2 1 1 0 0.1 0.8 0.400000189762221
17.8000101138709 1.01138709427961e-05 0.814278903952349 1 -2 1 1 0 0.1 0.8 0.400001059669034
18.2000108186579 1.08186578943736e-05 0.744355408589452 1 -2 1 1 0 0.1 0.8 0.400000704786951
18.6000095642922 9.56429216336652e-06 0.794826216390633 1 -2 1 1 0 0.1 0.8 0.399998745634267
19.0000114738829 1.14738829547489e-05 0.788193769548489 1 -2 1 1 0 0.1 0.8 0.400001909590792
19.4000102133868 1.02133868224996e-05 0.812804941104951 1 -2 1 1 0 0.1 0.8 0.399998739503868
19.8000116800907 1.16800906738157e-05 0.795413155995103 1 -2 1 1 0 0.1 0.8 0.400001466703852
20.2000100263713 1.00263712907167e-05 0.784743491586191 1 -2 1 1 0 0.1 0.8 0.399998346280618


==> data/danger6.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100075368822693 0.700075368822693 0.0407910342826013 1 -2 1 1 0 0.1 0.8 0.100075368822693
0.200083060100025 0.400083060100025 0.222412435994625 1 -2 1 1 0 0.1 0.8 0.100007691277332
0.300090077366617 0.100090077366617 0.436235957978358 1 -2 1 1 0 0.1 0.8 0.100007017266592
0.619721105689456 0.0197211056894557 0.945130902928834 1 -2 1 1 0 0.1 0.8 0.319631028322839
1.00000960111611 9.60111610481817e-06 0.918392869487391 1 -2 1 1 0 0.1 0.8 0.380288495426649
1.40000923560263 9.2356026330509e-06 0.717011067070578 1 -2 1 1 0 0.1 0.8 0.399999634486528
1.80000932881761 9.32881761461779e-06 0.674529365616227 1 -2 1 1 0 0.1 0.8 0.400000093214982
2.20000989490592 9.89490591979392e-06 0.762728302966815 1 -2 1 1 0 0.1 0.8 0.400000566088305
2.60001046737979 1.04673797884924e-05 0.865931387409467 1 -2 1 1 0 0.1 0.8 0.400000572473869
3.0000116573654 1.16573653955454e-05 0.802167598770883 1 -2 1 1 0 0.1 0.8 0.400001189985607
3.40000948240012 9.48240012099699e-06 0.901976094763768 1 -2 1 1 0 0.1 0.8 0.399997825034725
3.80001029195964 1.0291959641251e-05 0.863656170907535 1 -2 1 1 0 0.1 0.8 0.40000080955952
4.2000097596484 9.75964839527999e-06 0.917173806155295 1 -2 1 1 0 0.1 0.8 0.399999467688754
4.60001056444926 1.05644492565671e-05 0.94213815086164 1 -2 1 1 0 0.1 0.8 0.400000804800861
5.00001123094111 1.12309411063882e-05 0.812007765603413 1 -2 1 1 0 0.1 0.8 0.40000066649185
5.40001033868963 1.03386896297408e-05 0.906792398656223 1 -2 1 1 0 0.1 0.8 0.399999107748523
5.80001040935836 1.04093583643827e-05 0.776694844841536 1 -2 1 1 0 0.1 0.8 0.400000070668734
6.20000810856529 8.10856529293025e-06 0.777216256456071 1 -2 1 1 0 0.1 0.8 0.399997699206929
6.60001233123426 1.23312342614756e-05 0.866631967659705 1 -2 1 1 0 0.1 0.8 0.400004222668969
7.00001140187741 1.14018774122759e-05 0.86724811479684 1 -2 1 1 0 0.1 0.8 0.399999070643151
7.4000111860018 1.11860018027765e-05 0.80298275356739 1 -2 1 1 0 0.1 0.8 0.399999784124391
7.80001000890783 1.00089078304832e-05 0.721826637005641 1 -2 1 1 0 0.1 0.8 0.399998822906028
8.20000976267812 9.76267811525489e-06 0.815540703549706 1 -2 1 1 0 0.1 0.8 0.399999753770286
8.60000336096274 3.36096274128339e-06 0.302921299495477 -0.4 -2 1 1 0 0.1 0.8 0.399993598284626
9.15219795902799 0.15219795902799 -0.430990443866954 -0.4 -2 1 1 0 0.1 0.8 0.552194598065249
9.4053372555242 0.00533725552420233 -0.335710611834806 -0.4 -2 1 1 0 0.1 0.8 0.253139296496212
9.80131652720458 0.00131652720458331 -0.253893332904492 -0.4 -2 1 1 0 0.1 0.8 0.395979271680382
10.200501653311 0.000501653311046846 -0.43158406028001 -0.4 -2 1 1 0 0.1 0.8 0.399185126106463
10.6003027715183 0.000302771518317979 -0.393989143571244 -0.4 -2 1 1 0 0.1 0.8 0.399801118207272
11.0002367291788 0.000236729178788753 -0.347891342105563 -0.4 -2 1 1 0 0.1 0.8 0.399933957660471
11.4031975416523 0.00319754165233838 -0.366042727152562 -0.4 -2 1 1 0 0.1 0.8 0.40296081247355
11.8009771945455 0.000977194545548177 -0.428438593669602 -0.4 -2 1 1 0 0.1 0.8 0.39777965289321
12.2009083756981 0.000908375698129404 -0.35979595635915 -0.4 -2 1 1 0 0.1 0.8 0.399931181152581
12.6004456029994 0.000445602999354588 -0.322221479177232 -0.4 -2 1 1 0 0.1 0.8 0.399537227301225
13.1126371992859 0.11263719928586 -0.44752254366728 -0.4 -2 1 1 0 0.1 0.8 0.512191596286506
13.4030246140155 0.00302461401547499 -0.463086100343353 -0.4 -2 1 1 0 0.1 0.8 0.290387414729615
14.1844482829363 0.384448282936308 -0.509473064139532 -0.4 -2 1 1 0 0.1 0.8 0.781423668920832
14.2846518354522 0.0846518354522215 -0.442101913838136 -0.4 -2 1 1 0 0.1 0.8 0.100203552515914
14.6004502817802 0.000450281780162654 -0.327870567538845 -0.4 -2 1 1 0 0.1 0.8 0.315798446327941
15.2272961904172 0.227296190417228 -0.222802690894625 -0.4 -2 1 1 0 0.1 0.8 0.626845908637065
15.4001152455028 0.00011524550278541 -0.295719880833865 -0.4 -2 1 1 0 0.1 0.8 0.172819055085558
15.8004985255485 0.000498525548459472 -0.515437357164327 -0.4 -2 1 1 0 0.1 0.8 0.400383280045673
16.2000021477605 2.14776054424659e-06 0.229091356410927 1 -2 1 1 0 0.1 0.8 0.399503622212086
16.6000359300995 3.59300995258494e-05 0.795832235686433 1 -2 1 1 0 0.1 0.8 0.40003378233898
17.0000101607249 1.01607248653712e-05 0.811864909462814 1 -2 1 1 0 0.1 0.8 0.39997423062534
17.4000106058493 1.06058493206662e-05 0.83960867444832 1 -2 1 1 0 0.1 0.8 0.400000445124455
17.8000112618472 1.12618472156156e-05 0.884853939497341 1 -2 1 1 0 0.1 0.8 0.400000655997896
18.2000109278716 1.09278716212136e-05 0.843580312751381 1 -2 1 1 0 0.1 0.8 0.399999666024407
18.6000102353579 1.02353579070069e-05 0.922629108823746 1 -2 1 1 0 0.1 0.8 0.399999307486286
19.0000065868586 6.58685855353669e-06 0.741665369375999 1 -2 1 1 0 0.1 0.8 0.399996351500647
19.4000071412697 7.14126969258988e-06 0.835289207187426 1 -2 1 1 0 0.1 0.8 0.40000055441114
19.8000081795472 8.17954721171743e-06 0.746132300191576 1 -2 1 1 0 0.1 0.8 0.400001038277519
20.2000081530687 8.15306866114307e-06 0.809264761628097 1 -2 1 1 0 0.1 0.8 0.399999973521449


==> data/danger7.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100078092967632 0.700078092967632 0.0535713447503818 1 -2 1 1 0 0.1 0.8 0.100078092967632
0.284690412257399 0.484690412257399 0.393322927486996 1 -2 1 1 0 0.1 0.8 0.184612319289767
0.384719232004049 0.184719232004048 0.594323371489428 1 -2 1 1 0 0.1 0.8 0.100028819746649
0.642647714159029 0.0426477141590285 0.894850898178579 1 -2 1 1 0 0.1 0.8 0.25792848215498
1.00001240047719 1.24004771898667e-05 0.797362174126168 1 -2 1 1 0 0.1 0.8 0.357364686318161
1.40001025495866 1.02549586551981e-05 0.79123533074767 1 -2 1 1 0 0.1 0.8 0.399997854481465
1.80000989416453 9.89416453472947e-06 0.762999929767419 1 -2 1 1 0 0.1 0.8 0.39999963920588
2.20001094071757 1.09407175730158e-05 0.769106038105516 1 -2 1 1 0 0.1 0.8 0.400001046553038
2.60001023270186 1.02327018631776e-05 0.789118061343687 1 -2 1 1 0 0.1 0.8 0.39999929198429
3.00001079101045 1.07910104525377e-05 0.775328384804208 1 -2 1 1 0 0.1 0.8 0.400000558308589
3.40001039807249 1.03980724858732e-05 0.843148726242042 1 -2 1 1 0 0.1 0.8 0.399999607062033
3.80001115463948 1.11546394785389e-05 0.832016418191774 1 -2 1 1 0 0.1 0.8 0.400000756566993
4.20001000881394 1.00088139377563e-05 0.819643583289494 1 -2 1 1 0 0.1 0.8 0.399998854174459
4.60001121501292 1.12150129174537e-05 0.720658770137022 1 -2 1 1 0 0.1 0.8 0.40000120619898
5.00000885979041 8.85979040732288e-06 0.864908935103614 1 -2 1 1 0 0.1 0.8 0.39999764477749
5.40000933123 9.33122999580149e-06 0.927381964478714 1 -2 1 1 0 0.1 0.8 0.400000471439588
5.80001002381105 1.00238110524176e-05 0.780216074777081 1 -2 1 1 0 0.1 0.8 0.400000692581057
6.20001041841702 1.04184170178212e-05 0.76069439805759 1 -2 1 1 0 0.1 0.8 0.400000394605965
6.600009999853 9.99985300165207e-06 0.753920424104382 1 -2 1 1 0 0.1 0.8 0.399999581435984
7.00001057065788 1.05706578836795e-05 0.768922458100318 1 -2 1 1 0 0.1 0.8 0.400000570804882
7.40001042038575 1.04203857540508e-05 0.901028389892328 1 -2 1 1 0 0.1 0.8 0.399999849727871
7.80000522727893 5.22727892898756e-06 0.819710001442119 1 -2 1 1 0 0.1 0.8 0.399994806893175
8.20000818855879 8.18855878675917e-06 0.754668784542614 1 -2 1 1 0 0.1 0.8 0.400002961279857
8.6000034835665 3.48356649870762e-06 0.222341964338367 -0.4 -2 1 1 0 0.1 0.8 0.399995295007711
9.08650398043162 0.0865039804316172 -0.424278720687099 -0.4 -2 1 1 0 0.1 0.8 0.486500496865119
9.40451165107724 0.00451165107723567 -0.407648651810464 -0.4 -2 1 1 0 0.1 0.8 0.318007670645619
9.80526080694509 0.00526080694509123 -0.4161126271095 -0.4 -2 1 1 0 0.1 0.8 0.400749155867855
10.2045967375291 0.00459673752909784 -0.246507005941562 -0.4 -2 1 1 0 0.1 0.8 0.399335930584007
10.6001528369547 0.000152836954709856 -0.347856699864452 -0.4 -2 1 1 0 0.1 0.8 0.395556099425612
11.0009772127926 0.000977212792612092 -0.433769342634222 -0.4 -2 1 1 0 0.1 0.8 0.400824375837903
11.4061048587608 0.00610485876078154 -0.417473323183165 -0.4 -2 1 1 0 0.1 0.8 0.40512764596817
11.8031618765781 0.00316187657814448 -0.348553795337568 -0.4 -2 1 1 0 0.1 0.8 0.397057017817364
12.2006455188306 0.000645518830601599 -0.211069165197302 -0.4 -2 1 1 0 0.1 0.8 0.397483642252457
12.6004425989897 0.000442598989698784 -0.42367511360009 -0.4 -2 1 1 0 0.1 0.8 0.399797080159097
13.0003793535445 0.000379353544543271 -0.470798726229333 -0.4 -2 1 1 0 0.1 0.8 0.399936754554844
13.5177009427864 0.117700942786355 -0.288474935981484 -0.4 -2 1 1 0 0.1 0.8 0.517321589241812
13.8003129166354 0.000312916635356042 -0.387864423745615 -0.4 -2 1 1 0 0.1 0.8 0.282611973849001
14.2004710127643 0.000471012764281742 -0.501861949322771 -0.4 -2 1 1 0 0.1 0.8 0.400158096128926
14.6013803369881 0.00138033698813406 -0.548458732878085 -0.4 -2 1 1 0 0.1 0.8 0.400909324223852
15.0004466280788 0.000446628078749955 -0.434150893549174 -0.4 -2 1 1 0 0.1 0.8 0.399066291090616
15.4054179227028 0.00541792270281838 -0.460829626916399 -0.4 -2 1 1 0 0.1 0.8 0.404971294624069
15.8010713167455 0.00107131674547667 -0.474791520122309 -0.4 -2 1 1 0 0.1 0.8 0.395653394042659
16.2000021971781 2.19717811800191e-06 0.190419807568476 1 -2 1 1 0 0.1 0.8 0.398930880432641
16.600040542522 4.05425219945355e-05 0.802085537722089 1 -2 1 1 0 0.1 0.8 0.400038345343877
17.0000109770604 1.09770604410087e-05 0.714275756497012 1 -2 1 1 0 0.1 0.8 0.399970434538446
17.4000086041493 8.60414926584507e-06 0.685064845275229 1 -2 1 1 0 0.1 0.8 0.399997627088826
17.8000099953041 9.99530414697025e-06 0.845966168232805 1 -2 1 1 0 0.1 0.8 0.400001391154881
18.2000113776933 1.13776932650356e-05 0.856899486109141 1 -2 1 1 0 0.1 0.8 0.400001382389117
18.6000107546402 1.07546402082215e-05 0.879989066783727 1 -2 1 1 0 0.1 0.8 0.399999376946944
19.0000113080424 1.13080424291034e-05 0.877947505561744 1 -2 1 1 0 0.1 0.8 0.400000553402222
19.4000104656516 1.04656515851342e-05 0.895521636550867 1 -2 1 1 0 0.1 0.8 0.399999157609155
19.8000113314659 1.1331465939235e-05 0.815817360813514 1 -2 1 1 0 0.1 0.8 0.400000865814356
20.2000100902225 1.0090222465009e-05 0.88764492682738 1 -2 1 1 0 0.1 0.8 0.399998758756524


==> data/danger8.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100073235497363 0.700073235497363 0.0617904809352308 1 -2 1 1 0 0.1 0.8 0.100073235497363
0.288879880958797 0.488879880958797 0.343852926584599 1 -2 1 1 0 0.1 0.8 0.188806645461434
0.388903392494441 0.188903392494441 0.602493868578561 1 -2 1 1 0 0.1 0.8 0.100023511535644
0.640428210765325 0.0404282107653245 0.92249897746905 1 -2 1 1 0 0.1 0.8 0.251524818270884
1.00001257363275 1.25736327469261e-05 0.816200724599969 1 -2 1 1 0 0.1 0.8 0.359584362867422
1.40001001042658 1.00104265771672e-05 0.754023394789468 1 -2 1 1 0 0.1 0.8 0.39999743679383
1.80001026433064 1.02643306371664e-05 0.730829280126233 1 -2 1 1 0 0.1 0.8 0.40000025390406
2.20001043574239 1.04357423871271e-05 0.757176298130701 1 -2 1 1 0 0.1 0.8 0.40000017141175
2.60001079511422 1.07951142196416e-05 0.802702582979905 1 -2 1 1 0 0.1 0.8 0.400000359371833
3.00001137290258 1.13729025780773e-05 0.827219906956195 1 -2 1 1 0 0.1 0.8 0.400000577788358
3.40001067850587 1.06785058719416e-05 0.846074265483103 1 -2 1 1 0 0.1 0.8 0.399999305603294
3.80001178110655 1.17811065538653e-05 0.942032952720693 1 -2 1 1 0 0.1 0.8 0.400001102600682
4.20000905394227 9.05394227290746e-06 0.701368832786714 1 -2 1 1 0 0.1 0.8 0.399997272835719
4.60000646506949 6.46506948931425e-06 0.635603340713232 1 -2 1 1 0 0.1 0.8 0.399997411127217
5.0000117587249 1.17587248981699e-05 0.836623668020608 1 -2 1 1 0 0.1 0.8 0.400005293655409
5.4000119808389 1.19808389005827e-05 0.800546218554717 1 -2 1 1 0 0.1 0.8 0.400000222114002
5.8000098874604 9.88746039676247e-06 0.772473868048729 1 -2 1 1 0 0.1 0.8 0.399997906621496
6.20001041788342 1.0417883419378e-05 0.820739946266365 1 -2 1 1 0 0.1 0.8 0.400000530423022
6.60001134289417 1.1342894174482e-05 0.838610449904902 1 -2 1 1 0 0.1 0.8 0.400000925010755
7.00001039608459 1.03960845890261e-05 0.898886986292171 1 -2 1 1 0 0.1 0.8 0.399999053190415
7.40000956543616 9.56543616187355e-06 0.885335506648431 1 -2 1 1 0 0.1 0.8 0.399999169351573
7.80001084214034 1.08421403399173e-05 0.78744437642632 1 -2 1 1 0 0.1 0.8 0.400001276704178
8.20001011264486 1.01126448599498e-05 0.746464469709594 1 -2 1 1 0 0.1 0.8 0.39999927050452
8.60000343055147 3.43055147239424e-06 0.200931149873136 -0.4 -2 1 1 0 0.1 0.8 0.399993317906613
9.05349717763042 0.0534971776304186 -0.377565348664265 -0.4 -2 1 1 0 0.1 0.8 0.453493747078946
9.40407988828722 0.00407988828721517 -0.33215992970783 -0.4 -2 1 1 0 0.1 0.8 0.350582710656797
10.0927815355088 0.292781535508789 -0.579174256099669 -0.4 -2 1 1 0 0.1 0.8 0.688701647221574
10.2001350626796 0.000135062679627762 -0.517279594954281 -0.4 -2 1 1 0 0.1 0.8 0.107353527170838
10.6003897941501 0.000389794150081335 -0.410731583053128 -0.4 -2 1 1 0 0.1 0.8 0.400254731470454
11.0006586506077 0.000658650607698541 -0.446818372046079 -0.4 -2 1 1 0 0.1 0.8 0.400268856457616
11.4291838456 0.0291838456000457 -0.45910849292707 -0.4 -2 1 1 0 0.1 0.8 0.428525194992346
11.8005496295025 0.000549629502478777 -0.536873135587562 -0.4 -2 1 1 0 0.1 0.8 0.371365783902434
12.5959354798781 0.395935479878095 -0.455898101719998 -0.4 -2 1 1 0 0.1 0.8 0.795385850375617
12.6966259202009 0.0966259202009097 -0.487031412184269 -0.4 -2 1 1 0 0.1 0.8 0.100690440322815
13.238071780282 0.238071780282005 -0.447416547076109 -0.4 -2 1 1 0 0.1 0.8 0.541445860081096
13.4015202424906 0.00152024249055166 -0.421783131031105 -0.4 -2 1 1 0 0.1 0.8 0.163448462208546
13.8024943522645 0.00249435226445344 -0.347893584744861 -0.4 -2 1 1 0 0.1 0.8 0.400974109773902
14.2018994297842 0.00189942978419849 -0.365305516080348 -0.4 -2 1 1 0 0.1 0.8 0.399405077519745
14.6139351892316 0.0139351892316373 -0.493104105456721 -0.4 -2 1 1 0 0.1 0.8 0.41203575944744
15.000426203925 0.000426203925037394 -0.459526697050002 -0.4 -2 1 1 0 0.1 0.8 0.3864910146934
15.4124283405724 0.0124283405723951 -0.523278405495432 -0.4 -2 1 1 0 0.1 0.8 0.412002136647358
15.80023565208 0.000235652080045001 -0.496288594705545 -0.4 -2 1 1 0 0.1 0.8 0.38780731150765
16.2000026085596 2.60855962819218e-06 0.231883741631679 1 -2 1 1 0 0.1 0.8 0.399766956479585
16.6000404281175 4.04281174489762e-05 0.838033159179931 1 -2 1 1 0 0.1 0.8 0.40003781955782
17.000011037018 1.1037018000426e-05 0.905977431608319 1 -2 1 1 0 0.1 0.8 0.399970608900553
17.4000111587071 1.1158707076353e-05 0.695981894510689 1 -2 1 1 0 0.1 0.8 0.400000121689075
17.8000083864922 8.38649216650111e-06 0.753637181988502 1 -2 1 1 0 0.1 0.8 0.399997227785089
18.2000120768493 1.20768492840595e-05 0.773970372494509 1 -2 1 1 0 0.1 0.8 0.400003690357117
18.6000096699806 9.66998054874324e-06 0.749704807826829 1 -2 1 1 0 0.1 0.8 0.399997593131264
19.0000102033465 1.02033465000373e-05 0.806559382513335 1 -2 1 1 0 0.1 0.8 0.400000533365951
19.4000110068971 1.1006897050303e-05 0.912853640307218 1 -2 1 1 0 0.1 0.8 0.400000803550551
19.8000061373556 6.13735560378581e-06 0.824318244872391 1 -2 1 1 0 0.1 0.8 0.399995130458553
20.2000088127261 8.81272613922901e-06 0.72303941605262 1 -2 1 1 0 0.1 0.8 0.400002675370537


==> data/danger9.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1 1 0 0.1 0.8 0.1
0.100075401653318 0.700075401653318 0.0721065705402819 1 -2 1 1 0 0.1 0.8 0.100075401653318
0.282148454755689 0.482148454755688 0.433944168967475 1 -2 1 1 0 0.1 0.8 0.182073053102371
0.382183607687886 0.182183607687885 0.686499325821096 1 -2 1 1 0 0.1 0.8 0.100035152932197
0.600051876005995 5.18760059947665e-05 0.828922454315002 1 -2 1 1 0 0.1 0.8 0.217868268318109
1.0000099729561 9.97295609944659e-06 0.718929974018999 1 -2 1 1 0 0.1 0.8 0.399958096950105
1.40001035789837 1.0357898370672e-05 0.764923842180631 1 -2 1 1 0 0.1 0.8 0.400000384942271
1.80001107214009 1.10721400917724e-05 0.721997660767335 1 -2 1 1 0 0.1 0.8 0.400000714241721
2.20000904233648 9.04233648046926e-06 0.802929242680612 1 -2 1 1 0 0.1 0.8 0.399997970196388
2.60001213521731 1.21352173111933e-05 0.876362958433626 1 -2 1 1 0 0.1 0.8 0.400003092880831
3.00001103960749 1.10396074899377e-05 0.796412059923221 1 -2 1 1 0 0.1 0.8 0.399998904390179
3.40000954404936 9.54404935676889e-06 0.76829651279055 1 -2 1 1 0 0.1 0.8 0.399998504441867
3.80001038497489 1.03849748923635e-05 0.758345378796943 1 -2 1 1 0 0.1 0.8 0.400000840925536
4.20001035356892 1.03535689163214e-05 0.841529708766427 1 -2 1 1 0 0.1 0.8 0.399999968594024
4.60001205552878 1.20555287843604e-05 0.907718967149901 1 -2 1 1 0 0.1 0.8 0.400001701959868
5.00001053190842 1.05319084170441e-05 0.875967905633664 1 -2 1 1 0 0.1 0.8 0.399998476379633
5.40001053163212 1.05316321201143e-05 0.873416338102908 1 -2 1 1 0 0.1 0.8 0.399999999723703
5.800011463394 1.14633939974351e-05 0.884277102685598 1 -2 1 1 0 0.1 0.8 0.400000931761878
6.2000114705618 1.14705617959565e-05 0.837578456812808 1 -2 1 1 0 0.1 0.8 0.400000007167798
6.60000998796246 9.98796245893496e-06 0.898477247939208 1 -2 1 1 0 0.1 0.8 0.399998517400663
7.00001001737127 1.00173712742069e-05 0.792804068972926 1 -2 1 1 0 0.1 0.8 0.400000029408815
7.40000904652326 9.04652325606214e-06 0.713397799672385 1 -2 1 1 0 0.1 0.8 0.399999029151981
7.80001070442928 1.07044292748104e-05 0.724547186515486 1 -2 1 1 0 0.1 0.8 0.400001657906019
8.20001015606685 1.0156066853062e-05 0.720738936499835 1 -2 1 1 0 0.1 0.8 0.399999451637579
8.60000387525242 3.87525242045994e-06 0.151246113388533 -0.4 -2 1 1 0 0.1 0.8 0.399993719185568
9.0118196094175 0.0118196094174956 -0.477280784599386 -0.4 -2 1 1 0 0.1 0.8 0.411815734165074
9.70170044676724 0.301700446767241 -0.339035120559211 -0.4 -2 1 1 0 0.1 0.8 0.689880837349746
9.80276624542877 0.00276624542876863 -0.326462232054826 -0.4 -2 1 1 0 0.1 0.8 0.101065798661528
10.3031464551661 0.103146455166104 -0.370490182749036 -0.4 -2 1 1 0 0.1 0.8 0.500380209737335
10.6041295977239 0.00412959772387611 -0.387667172945867 -0.4 -2 1 1 0 0.1 0.8 0.300983142557772
11.0711248488204 0.0711248488204101 -0.511862878975449 -0.4 -2 1 1 0 0.1 0.8 0.466995251096535
11.4005333056365 0.000533305636537917 -0.412566318816598 -0.4 -2 1 1 0 0.1 0.8 0.329408456816127
11.8013162119188 0.00131621191883191 -0.382116428944699 -0.4 -2 1 1 0 0.1 0.8 0.400782906282293
12.2929973338678 0.0929973338678203 -0.439538581305988 -0.4 -2 1 1 0 0.1 0.8 0.491681121948988
12.6053359576704 0.00533595767044182 -0.387215129380939 -0.4 -2 1 1 0 0.1 0.8 0.312338623802621
13.001335000613 0.00133500061301484 -0.482289888639371 -0.4 -2 1 1 0 0.1 0.8 0.395999042942574
13.4002766632218 0.000276663221847162 -0.472616155289054 -0.4 -2 1 1 0 0.1 0.8 0.398941662608832
13.8471028603415 0.0471028603415168 -0.385819640965367 -0.4 -2 1 1 0 0.1 0.8 0.44682619711967
14.2163628695002 0.0163628695002294 -0.326689501791186 -0.4 -2 1 1 0 0.1 0.8 0.369260009158713
14.6006076553328 0.000607655332843737 -0.260175123983056 -0.4 -2 1 1 0 0.1 0.8 0.384244785832614
15.0007633132532 0.000763313253232201 -0.376109142693526 -0.4 -2 1 1 0 0.1 0.8 0.400155657920388
15.40123283559 0.00123283559004955 -0.271700597224137 -0.4 -2 1 1 0 0.1 0.8 0.400469522336817
15.8001893442936 0.00018934429355294 -0.458515647403884 -0.4 -2 1 1 0 0.1 0.8 0.398956508703504
16.2000014651874 1.46518744364998e-06 -0.085342812159895 1 -2 1 1 0 0.1 0.8 0.399812120893891
16.6000213535979 2.13535978579316e-05 0.816243684981637 1 -2 1 1 0 0.1 0.8 0.400019888410416
17.0000024290262 2.4290262188309e-06 0.88786789772645 1 -2 1 1 0 0.1 0.8 0.399981075428361
17.4000077575404 7.75754035825527e-06 0.695169380554463 1 -2 1 1 0 0.1 0.8 0.400005328514141
17.8000095552398 9.55523977347328e-06 0.868153580570203 1 -2 1 1 0 0.1 0.8 0.400001797699414
18.200008902629 8.90262896807714e-06 0.700195099273948 1 -2 1 1 0 0.1 0.8 0.399999347389194
18.600007144121 7.14412102809092e-06 0.726973680786308 1 -2 1 1 0 0.1 0.8 0.39999824149206
19.0000113046993 1.1304699262471e-05 0.847005989888191 1 -2 1 1 0 0.1 0.8 0.400004160578234
19.4000110830378 1.10830377714199e-05 0.84157140813353 1 -2 1 1 0 0.1 0.8 0.399999778338508
19.8000112112953 1.12112952799226e-05 0.73434789635711 1 -2 1 1 0 0.1 0.8 0.40000012825751
20.2000093100995 9.31009953208939e-06 0.829809452796277 1 -2 1 1 0 0.1 0.8 0.399998098804254


==> data/safe1.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299979138762989 0.89997913876299 0.437568305689462 1 -2 1.1 1 0 0.1 0.8 0.299979138762989
0.400045291393628 0.600045291393628 0.714518976365791 1 -2 1.1 1 0 0.1 0.8 0.100066152630638
0.722578161177728 0.522578161177727 1.03130124611114 1 -2 1.1 1 0 0.1 0.8 0.3225328697841
0.833046405148123 0.233046405148123 1.00058161142275 1 -2 1.1 1 0 0.1 0.8 0.110468243970395
1.26262962943167 0.26262962943167 1.01310144820522 1 -2 1.1 1 0 0.1 0.8 0.429583224283547
1.44520582379517 0.0452058237951675 1.0076301344246 1 -2 1.1 1 0 0.1 0.8 0.182576194363498
1.96051171303654 0.160511713036542 1.00463389423802 1 -2 1.1 1 0 0.1 0.8 0.515305889241375
2.37201934433631 0.17201934433631 1.00311443985473 1 -2 1.1 1 0 0.1 0.8 0.411507631299768
2.95138958881804 0.351389588818044 1.01163764056818 1 -2 1.1 1 0 0.1 0.8 0.579370244481733
3.07584466567898 0.0758446656789756 1.0090278150421 1 -2 1.1 1 0 0.1 0.8 0.124455076860932
3.53235120136124 0.132351201361239 0.991478331223533 1 -2 1.1 1 0 0.1 0.8 0.456506535682264
3.86492331549842 0.0649233154984209 0.996119005648379 1 -2 1.1 1 0 0.1 0.8 0.332572114137181
4.49854633375616 0.298546333756157 1.008298350368 1 -2 1.1 1 0 0.1 0.8 0.633623018257737
4.675746761065 0.0757467610649981 1.00945184255286 1 -2 1.1 1 0 0.1 0.8 0.177200427308841
5.32955079540731 0.329550795407314 1.01070552654165 1 -2 1.1 1 0 0.1 0.8 0.653804034342316
5.46070316234927 0.0607031623492687 1.00733270449002 1 -2 1.1 1 0 0.1 0.8 0.131152366941955
5.91888636659429 0.118886366594284 1.01388169860038 1 -2 1.1 1 0 0.1 0.8 0.458183204245016
6.21651965510664 0.0165196551066381 0.992472103866596 1 -2 1.1 1 0 0.1 0.8 0.297633288512354
6.60844617260971 0.00844617260971203 0.991318583444778 1 -2 1.1 1 0 0.1 0.8 0.391926517503074
7.04921871014085 0.0492187101408477 1.0173865307695 1 -2 1.1 1 0 0.1 0.8 0.440772537531136
7.42106751129866 0.0210675112986617 1.00240055258851 1 -2 1.1 1 0 0.1 0.8 0.371848801157814
7.84248749363408 0.0424874936340816 0.999141984231592 1 -2 1.1 1 0 0.1 0.8 0.42141998233542
8.32129415691926 0.121294156919254 0.985409447209981 1 -2 1.1 1 0 0.1 0.8 0.478806663285173
8.61909638492141 0.0190963849214092 0.53214306354686 -0.4 -2 1.1 1 0 0.1 0.8 0.297802228002155
9.40111008594965 0.401110085949647 -0.432251763851843 -0.4 -2 1.1 1 0 0.1 0.8 0.782013701028237
9.5274661630923 0.127466163092299 -0.391158822859333 -0.4 -2 1.1 1 0 0.1 0.8 0.126356077142651
9.97759084641538 0.177590846415381 -0.398807165040561 -0.4 -2 1.1 1 0 0.1 0.8 0.450124683323082
10.4756966314916 0.27569663149159 -0.391038191487195 -0.4 -2 1.1 1 0 0.1 0.8 0.498105785076209
10.6390948888899 0.0390948888899288 -0.389088441406246 -0.4 -2 1.1 1 0 0.1 0.8 0.16339825739834
11.2980402882309 0.298040288230921 -0.409181306173232 -0.4 -2 1.1 1 0 0.1 0.8 0.658945399340992
11.5074147969351 0.107414796935076 -0.402789113912661 -0.4 -2 1.1 1 0 0.1 0.8 0.209374508704155
11.9568587934159 0.156858793415897 -0.391387023405716 -0.4 -2 1.1 1 0 0.1 0.8 0.449443996480822
12.2806899675336 0.0806899675336238 -0.403222585013649 -0.4 -2 1.1 1 0 0.1 0.8 0.323831174117727
12.6413465649116 0.041346564911623 -0.408307717195563 -0.4 -2 1.1 1 0 0.1 0.8 0.360656597378
13.2851064066654 0.285106406665411 -0.383814251992732 -0.4 -2 1.1 1 0 0.1 0.8 0.643759841753788
13.4198700401933 0.0198700401933034 -0.384222103841091 -0.4 -2 1.1 1 0 0.1 0.8 0.134763633527893
13.9661570318522 0.16615703185217 -0.407753423148071 -0.4 -2 1.1 1 0 0.1 0.8 0.546286991658866
14.648578140141 0.44857814014095 -0.399025794442329 -0.4 -2 1.1 1 0 0.1 0.8 0.68242110828878
15.0772659836816 0.477265983681582 -0.393265992169762 -0.4 -2 1.1 1 0 0.1 0.8 0.428687843540633
15.2795150574092 0.279515057409224 -0.396421219690677 -0.4 -2 1.1 1 0 0.1 0.8 0.202249073727643
15.7783883010853 0.37838830108529 -0.403677825970285 -0.4 -2 1.1 1 0 0.1 0.8 0.498873243676066
16.0781181692897 0.278118169289696 0.0615002852589892 1 -2 1.1 1 0 0.1 0.8 0.299729868204405
16.8663679727665 0.666367972766466 1.03854929240613 1 -2 1.1 1 0 0.1 0.8 0.78824980347677
17.0173440992337 0.417344099233732 0.995622080610957 1 -2 1.1 1 0 0.1 0.8 0.150976126467267
17.5455656457145 0.545565645714537 1.00508206627632 1 -2 1.1 1 0 0.1 0.8 0.528221546480804
17.8352056709761 0.435205670976067 1.00048249194993 1 -2 1.1 1 0 0.1 0.8 0.28964002526153
18.147992936397 0.347992936396959 0.988488261978231 1 -2 1.1 1 0 0.1 0.8 0.312787265420891
18.2740431658364 0.0740431658364263 0.992832167158906 1 -2 1.1 1 0 0.1 0.8 0.126050229439468
18.7211133245536 0.121113324553615 0.994851711552713 1 -2 1.1 1 0 0.1 0.8 0.447070158717189
19.0401492051781 0.0401492051781044 0.996559484375229 1 -2 1.1 1 0 0.1 0.8 0.31903588062449
19.4828380167607 0.0828380167606906 1.00185881140083 1 -2 1.1 1 0 0.1 0.8 0.442688811582585
20.054136712792 0.25413671279204 0.995147209781497 1 -2 1.1 1 0 0.1 0.8 0.571298696031349


==> data/safe10.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299979138286234 0.899979138286234 0.453613539227378 1 -2 1.1 1 0 0.1 0.8 0.299979138286234
0.400059670580383 0.600059670580383 0.732891161878419 1 -2 1.1 1 0 0.1 0.8 0.100080532294149
0.719694301228791 0.51969430122879 1.03803536053162 1 -2 1.1 1 0 0.1 0.8 0.319634630648408
0.843538997197906 0.243538997197906 0.994226175971785 1 -2 1.1 1 0 0.1 0.8 0.123844695969116
1.17972136880649 0.179721368806489 1.00052299041059 1 -2 1.1 1 0 0.1 0.8 0.336182371608583
1.63092768747682 0.230927687476815 1.00473308041987 1 -2 1.1 1 0 0.1 0.8 0.451206318670326
2.21067304704104 0.410673047041044 1.01164132051031 1 -2 1.1 1 0 0.1 0.8 0.579745359564229
2.33920436233397 0.139204362333968 1.00021921914674 1 -2 1.1 1 0 0.1 0.8 0.128531315292923
2.6377456785072 0.0377456785071957 0.996446591859041 1 -2 1.1 1 0 0.1 0.8 0.298541316173228
3.18377153775408 0.183771537754083 0.992660935675845 1 -2 1.1 1 0 0.1 0.8 0.546025859246888
3.46504912980087 0.0650491298008733 1.00294881298669 1 -2 1.1 1 0 0.1 0.8 0.28127759204679
3.86049458337113 0.0604945833711319 0.992366982492079 1 -2 1.1 1 0 0.1 0.8 0.395445453570259
4.22724656169001 0.0272465616900135 1.00189756013808 1 -2 1.1 1 0 0.1 0.8 0.366751978318882
4.63902941738418 0.0390294173841826 1.01548697183697 1 -2 1.1 1 0 0.1 0.8 0.411782855694169
5.14932255554177 0.149322555541766 1.00015928904381 1 -2 1.1 1 0 0.1 0.8 0.510293138157583
5.51353932025439 0.113539320254389 1.00006016016727 1 -2 1.1 1 0 0.1 0.8 0.364216764712623
5.98554817502286 0.185548175022863 0.996638010946051 1 -2 1.1 1 0 0.1 0.8 0.472008854768474
6.32781929666452 0.127819296664524 0.997051175311524 1 -2 1.1 1 0 0.1 0.8 0.342271121641661
6.93572040680383 0.335720406803829 0.991364741891877 1 -2 1.1 1 0 0.1 0.8 0.607901110139306
7.08979563936804 0.0897956393680405 0.989823648359913 1 -2 1.1 1 0 0.1 0.8 0.154075232564211
7.7161363593307 0.316136359330703 1.00399941967098 1 -2 1.1 1 0 0.1 0.8 0.626340719962663
8.21345180748045 0.413451807480452 0.994940473203106 1 -2 1.1 1 0 0.1 0.8 0.497315448149749
8.51203723354985 0.312037233549845 0.541495645457178 -0.4 -2 1.1 1 0 0.1 0.8 0.298585426069394
8.6993299183147 0.0993299183147017 -0.0154013392969804 -0.4 -2 1.1 1 0 0.1 0.8 0.187292684764856
9.0232403617092 0.0232403617091975 -0.45395287192336 -0.4 -2 1.1 1 0 0.1 0.8 0.323910443394496
9.43249052647813 0.0324905264781294 -0.401326362954287 -0.4 -2 1.1 1 0 0.1 0.8 0.409250164768933
9.90084668817701 0.100846688177007 -0.382339700416182 -0.4 -2 1.1 1 0 0.1 0.8 0.468356161698877
10.2103992462223 0.0103992462222621 -0.394982242076254 -0.4 -2 1.1 1 0 0.1 0.8 0.309552558045256
10.6204365832704 0.0204365832703836 -0.398644659678316 -0.4 -2 1.1 1 0 0.1 0.8 0.410037337048122
11.0487637070393 0.0487637070393466 -0.408642429349858 -0.4 -2 1.1 1 0 0.1 0.8 0.428327123768963
11.418291070018 0.0182910700180208 -0.405141808127066 -0.4 -2 1.1 1 0 0.1 0.8 0.369527362978674
11.8665853604071 0.0665853604070709 -0.391064993314455 -0.4 -2 1.1 1 0 0.1 0.8 0.44829429038905
12.3272686533049 0.12726865330493 -0.407299932373693 -0.4 -2 1.1 1 0 0.1 0.8 0.460683292897858
12.6311050985657 0.0311050985657453 -0.397601317243659 -0.4 -2 1.1 1 0 0.1 0.8 0.303836445260815
13.0346670272029 0.0346670272029299 -0.38798903231961 -0.4 -2 1.1 1 0 0.1 0.8 0.403561928637185
13.657960488489 0.257960488488955 -0.403598611887583 -0.4 -2 1.1 1 0 0.1 0.8 0.623293461286025
13.8813595820239 0.081359582023935 -0.404453861225989 -0.4 -2 1.1 1 0 0.1 0.8 0.223399093534979
14.4183717184048 0.218371718404768 -0.387467890167821 -0.4 -2 1.1 1 0 0.1 0.8 0.537012136380833
14.6542645684521 0.0542645684520969 -0.390801927920611 -0.4 -2 1.1 1 0 0.1 0.8 0.235892850047328
15.2403609427306 0.2403609427306 -0.396786466690654 -0.4 -2 1.1 1 0 0.1 0.8 0.586096374278503
15.7070699627848 0.307069962784838 -0.402624043531036 -0.4 -2 1.1 1 0 0.1 0.8 0.466709020054239
15.9999087521567 0.199908752156669 -0.403831623846732 -0.4 -2 1.1 1 0 0.1 0.8 0.29283878937183
16.298205919551 0.0982059195510364 0.0448038347569516 1 -2 1.1 1 0 0.1 0.8 0.298297167394368
17.0953006141296 0.495300614129598 1.03361205026174 1 -2 1.1 1 0 0.1 0.8 0.797094694578561
17.2373461524004 0.237346152400439 0.997574009096246 1 -2 1.1 1 0 0.1 0.8 0.142045538270843
17.8161599842483 0.416159984248303 1.00588986085339 1 -2 1.1 1 0 0.1 0.8 0.578813831847864
18.0758342742818 0.27583427428183 1.00192858539025 1 -2 1.1 1 0 0.1 0.8 0.259674290033526
18.515594068317 0.31559406831704 1.00843640308288 1 -2 1.1 1 0 0.1 0.8 0.439759794035211
18.6788437505231 0.0788437505231241 1.00183669484808 1 -2 1.1 1 0 0.1 0.8 0.163249682206082
19.1000602955129 0.100060295512851 0.997370402595029 1 -2 1.1 1 0 0.1 0.8 0.421216544989726
19.6040465477031 0.204046547703059 0.995261687105641 1 -2 1.1 1 0 0.1 0.8 0.503986252190209
19.9503556452311 0.150355645231058 0.994386662512523 1 -2 1.1 1 0 0.1 0.8 0.346309097528
20.5109379054422 0.310937905442176 1.01268763998192 1 -2 1.1 1 0 0.1 0.8 0.560582260211117


==> data/safe2.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299979138675786 0.899979138675786 0.447246923048933 1 -2 1.1 1 0 0.1 0.8 0.299979138675786
0.400054316369744 0.600054316369744 0.726087266787207 1 -2 1.1 1 0 0.1 0.8 0.100075177693958
0.720623657833391 0.520623657833391 1.03058895310033 1 -2 1.1 1 0 0.1 0.8 0.320569341463648
0.827621015261623 0.227621015261623 0.999158081427484 1 -2 1.1 1 0 0.1 0.8 0.106997357428232
1.24662715145043 0.24662715145043 0.999346202779643 1 -2 1.1 1 0 0.1 0.8 0.419006136188807
1.71552107867945 0.315521078679452 1.0019214095836 1 -2 1.1 1 0 0.1 0.8 0.468893927229022
2.17510328773997 0.375103287739974 0.98929213583675 1 -2 1.1 1 0 0.1 0.8 0.459582209060522
2.29521553061691 0.0952155306169131 0.994811381975513 1 -2 1.1 1 0 0.1 0.8 0.120112242876939
2.68214153384574 0.0821415338457369 0.998215529748298 1 -2 1.1 1 0 0.1 0.8 0.386926003228824
3.09227092477605 0.0922709247760444 0.998264948616114 1 -2 1.1 1 0 0.1 0.8 0.410129390930308
3.63770776021708 0.23770776021708 1.00949727687415 1 -2 1.1 1 0 0.1 0.8 0.545436835441036
3.86656703374533 0.066567033745324 1.00703849741935 1 -2 1.1 1 0 0.1 0.8 0.228859273528244
4.4753871577691 0.2753871577691 0.995640143888538 1 -2 1.1 1 0 0.1 0.8 0.608820124023776
5.01351025746722 0.413510257467222 0.994314741597849 1 -2 1.1 1 0 0.1 0.8 0.538123099698122
5.24806834719217 0.24806834719217 0.998612930910148 1 -2 1.1 1 0 0.1 0.8 0.234558089724948
5.77281078236885 0.372810782368853 0.996844917243569 1 -2 1.1 1 0 0.1 0.8 0.524742435176683
5.98360550044567 0.183605500445665 0.996719746471381 1 -2 1.1 1 0 0.1 0.8 0.210794718076811
6.55290122073786 0.352901220737862 0.993141027106793 1 -2 1.1 1 0 0.1 0.8 0.569295720292198
6.7245283465166 0.1245283465166 1.00122719949481 1 -2 1.1 1 0 0.1 0.8 0.171627125778739
7.08100451272724 0.0810045127272343 1.00426760341967 1 -2 1.1 1 0 0.1 0.8 0.356476166210634
7.71131658323047 0.311316583230465 0.993888603067234 1 -2 1.1 1 0 0.1 0.8 0.630312070503231
7.94705905789605 0.147059057896045 0.994412885277712 1 -2 1.1 1 0 0.1 0.8 0.23574247466558
8.2488786566116 0.0488786566115946 0.543883059242545 -0.4 -2 1.1 1 0 0.1 0.8 0.301819598715549
9.04271898784993 0.44271898784993 -0.420938454946264 -0.4 -2 1.1 1 0 0.1 0.8 0.793840331238336
9.14619825322275 0.146198253222743 -0.393130746668747 -0.4 -2 1.1 1 0 0.1 0.8 0.103479265372814
9.8161785103698 0.416178510369792 -0.392049087853701 -0.4 -2 1.1 1 0 0.1 0.8 0.669980257147049
9.9918078058277 0.191807805827693 -0.394414568562426 -0.4 -2 1.1 1 0 0.1 0.8 0.175629295457901
10.5927076902896 0.392707690289579 -0.405055249721962 -0.4 -2 1.1 1 0 0.1 0.8 0.600899884461887
11.0721888340878 0.472188834087839 -0.395861943612144 -0.4 -2 1.1 1 0 0.1 0.8 0.47948114379826
11.2945150742834 0.294515074283361 -0.396252144417039 -0.4 -2 1.1 1 0 0.1 0.8 0.222326240195521
11.9426088045227 0.542608804522675 -0.396006442539001 -0.4 -2 1.1 1 0 0.1 0.8 0.648093730239314
12.2071909862374 0.407190986237413 -0.39437356808042 -0.4 -2 1.1 1 0 0.1 0.8 0.264582181714738
12.8616324755926 0.661632475592609 -0.40641870865406 -0.4 -2 1.1 1 0 0.1 0.8 0.654441489355195
13.0333873565555 0.433387356555522 -0.405674811423434 -0.4 -2 1.1 1 0 0.1 0.8 0.171754880962913
13.5566535166002 0.556653516600242 -0.399821079049368 -0.4 -2 1.1 1 0 0.1 0.8 0.52326616004472
14.008946553686 0.608946553685948 -0.398200423025371 -0.4 -2 1.1 1 0 0.1 0.8 0.452293037085706
14.6231756628194 0.823175662819427 -0.385077846189807 -0.4 -2 1.1 1 0 0.1 0.8 0.614229109133479
14.7318812084497 0.531881208449718 -0.392558344957653 -0.4 -2 1.1 1 0 0.1 0.8 0.10870554563029
14.8656211154622 0.265621115462166 -0.404966508420505 -0.4 -2 1.1 1 0 0.1 0.8 0.133739907012448
15.5309673398535 0.530967339853458 -0.401646666399066 -0.4 -2 1.1 1 0 0.1 0.8 0.665346224391293
15.9270797816764 0.527079781676422 -0.395942621458314 -0.4 -2 1.1 1 0 0.1 0.8 0.396112441822964
16.2264956001208 0.426495600120797 0.0525324765017826 1 -2 1.1 1 0 0.1 0.8 0.299415818444375
16.4087304766301 0.208730476630082 0.605369853514761 1 -2 1.1 1 0 0.1 0.8 0.182234876509284
16.7560194038213 0.156019403821288 1.03962592240036 1 -2 1.1 1 0 0.1 0.8 0.347288927191205
17.0040282760134 0.00402827601341693 0.988262930366126 1 -2 1.1 1 0 0.1 0.8 0.248008872192131
17.4799986704049 0.0799986704048902 1.00534441579465 1 -2 1.1 1 0 0.1 0.8 0.475970394391474
18.0579955766608 0.257995576660816 1.0082282100643 1 -2 1.1 1 0 0.1 0.8 0.577996906255926
18.3198466861677 0.11984668616773 1.00125117397109 1 -2 1.1 1 0 0.1 0.8 0.261851109506914
18.716636498049 0.116636498048961 0.992261824269778 1 -2 1.1 1 0 0.1 0.8 0.396789811881231
19.133325334752 0.133325334752031 1.00108404565632 1 -2 1.1 1 0 0.1 0.8 0.41668883670307
19.5392808291359 0.139280829135884 0.989281079156443 1 -2 1.1 1 0 0.1 0.8 0.405955494383853
19.8211066029129 0.0211066029129035 0.994941846911484 1 -2 1.1 1 0 0.1 0.8 0.281825773777019
20.2729765438037 0.0729765438037022 1.00506333476309 1 -2 1.1 1 0 0.1 0.8 0.451869940890798


==> data/safe3.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299979138755367 0.899979138755367 0.4451263584146 1 -2 1.1 1 0 0.1 0.8 0.299979138755367
0.445140455391996 0.645140455391996 0.879109577350997 1 -2 1.1 1 0 0.1 0.8 0.145161316636629
0.744859211643257 0.544859211643257 1.32876355286541 1 -2 1.1 1 0 0.1 0.8 0.299718756251261
0.911341173474906 0.311341173474906 1.1884685123185 1 -2 1.1 1 0 0.1 0.8 0.166481961831648
1.15649694475355 0.156496944753546 0.990321199469005 1 -2 1.1 1 0 0.1 0.8 0.24515577127864
1.59212123674991 0.192121236749912 0.995481938315299 1 -2 1.1 1 0 0.1 0.8 0.435624291996366
1.90385334903447 0.103853349034471 0.995615377340239 1 -2 1.1 1 0 0.1 0.8 0.311732112284559
2.44473447373725 0.244734473737248 1.00355407767858 1 -2 1.1 1 0 0.1 0.8 0.540881124702778
2.88981606206402 0.289816062064022 1.0071451275812 1 -2 1.1 1 0 0.1 0.8 0.445081588326774
3.2253698996582 0.2253698996582 0.997791087629536 1 -2 1.1 1 0 0.1 0.8 0.335553837594178
3.49830571771594 0.0983057177159412 1.00958932528597 1 -2 1.1 1 0 0.1 0.8 0.272935818057741
3.82073862080533 0.0207386208053339 1.00211065379036 1 -2 1.1 1 0 0.1 0.8 0.322432903089393
4.27308124949599 0.073081249495993 0.996140036537317 1 -2 1.1 1 0 0.1 0.8 0.452342628690659
4.90071809445527 0.300718094455267 0.999984018110746 1 -2 1.1 1 0 0.1 0.8 0.627636844959274
5.42623694187434 0.42623694187434 0.98985249160424 1 -2 1.1 1 0 0.1 0.8 0.525518847419073
5.54847870108692 0.148478701086918 0.984235073472341 1 -2 1.1 1 0 0.1 0.8 0.122241759212578
6.19807383728623 0.398073837286229 1.00866905507224 1 -2 1.1 1 0 0.1 0.8 0.649595136199311
6.37547134586209 0.175471345862092 1.00551744537014 1 -2 1.1 1 0 0.1 0.8 0.177397508575863
6.85067409276441 0.250674092764406 0.989733406027471 1 -2 1.1 1 0 0.1 0.8 0.475202746902314
7.05795124494005 0.0579512449400516 0.996537420408962 1 -2 1.1 1 0 0.1 0.8 0.207277152175646
7.50148003900796 0.101480039007956 1.00453086814655 1 -2 1.1 1 0 0.1 0.8 0.443528794067904
8.10557030292463 0.305570302924628 0.996149369487251 1 -2 1.1 1 0 0.1 0.8 0.604090263916672
8.40408338520021 0.20408338520021 0.544285746081994 -0.4 -2 1.1 1 0 0.1 0.8 0.298513082275582
9.19655151785688 0.596551517856884 -0.440179903138757 -0.4 -2 1.1 1 0 0.1 0.8 0.792468132656674
9.39337476737915 0.393374767379149 -0.395916309967389 -0.4 -2 1.1 1 0 0.1 0.8 0.196823249522264
9.56371088119966 0.163710881199663 -0.404571183409131 -0.4 -2 1.1 1 0 0.1 0.8 0.170336113820515
10.246906069115 0.446906069114959 -0.404258146394572 -0.4 -2 1.1 1 0 0.1 0.8 0.683195187915295
10.5240154171593 0.3240154171593 -0.404874255316754 -0.4 -2 1.1 1 0 0.1 0.8 0.277109348044341
11.1670702443883 0.567070244388288 -0.399858801025279 -0.4 -2 1.1 1 0 0.1 0.8 0.643054827228989
11.4718315193108 0.471831519310828 -0.389719263009262 -0.4 -2 1.1 1 0 0.1 0.8 0.304761274922541
11.5972764056576 0.197276405657643 -0.397990659953733 -0.4 -2 1.1 1 0 0.1 0.8 0.125444886346814
11.8880536297923 0.0880536297923071 -0.398531722825502 -0.4 -2 1.1 1 0 0.1 0.8 0.290777224134665
12.2868947687277 0.0868947687277468 -0.393327808093099 -0.4 -2 1.1 1 0 0.1 0.8 0.39884113893544
12.8024325597123 0.202432559712347 -0.400593677701674 -0.4 -2 1.1 1 0 0.1 0.8 0.515537790984601
13.1279641182955 0.127964118295459 -0.406510145773126 -0.4 -2 1.1 1 0 0.1 0.8 0.325531558583112
13.8220925000768 0.422092500076829 -0.394702616384895 -0.4 -2 1.1 1 0 0.1 0.8 0.69412838178137
13.9913708709909 0.191370870990866 -0.395807521150334 -0.4 -2 1.1 1 0 0.1 0.8 0.169278370914038
14.5569722238999 0.356972223899923 -0.399739853698159 -0.4 -2 1.1 1 0 0.1 0.8 0.565601352909058
14.9707872973999 0.370787297399912 -0.393038682075199 -0.4 -2 1.1 1 0 0.1 0.8 0.413815073499988
15.3477205922617 0.347720592261695 -0.396902091078303 -0.4 -2 1.1 1 0 0.1 0.8 0.376933294861784
16.0079371632315 0.607937163231481 -0.410911387879443 -0.4 -2 1.1 1 0 0.1 0.8 0.660216570969787
16.3073825112473 0.507382511247301 0.0464302666364832 1 -2 1.1 1 0 0.1 0.8 0.299445348015819
16.5027364334 0.302736433399977 0.626158985581391 1 -2 1.1 1 0 0.1 0.8 0.195353922152677
16.8463093222805 0.246309322280533 1.04095006900015 1 -2 1.1 1 0 0.1 0.8 0.343572888880555
17.0200610349378 0.0200610349378086 0.994585411425493 1 -2 1.1 1 0 0.1 0.8 0.173751712657275
17.6758879836729 0.275887983672849 1.00372306854701 1 -2 1.1 1 0 0.1 0.8 0.65582694873504
17.9784332821371 0.178433282137076 1.0072521772658 1 -2 1.1 1 0 0.1 0.8 0.302545298464228
18.2937960662867 0.0937960662866535 1.00468907467794 1 -2 1.1 1 0 0.1 0.8 0.315362784149578
18.891012578995 0.291012578995039 0.995593375123168 1 -2 1.1 1 0 0.1 0.8 0.597216512708385
19.2021725066493 0.202172506649315 0.998292929170241 1 -2 1.1 1 0 0.1 0.8 0.311159927654277
19.6212452437146 0.221245243714614 1.00025714190653 1 -2 1.1 1 0 0.1 0.8 0.419072737065299
19.9741227265429 0.174122726542846 1.00546960543166 1 -2 1.1 1 0 0.1 0.8 0.352877482828234
20.2982087720822 0.0982087720822171 1.01036124690056 1 -2 1.1 1 0 0.1 0.8 0.324086045539371


==> data/safe4.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.196090682444068 0.796090682444068 0.195936153261859 1 -2 1.1 1 0 0.1 0.8 0.196090682444068
0.299747544950014 0.499747544950014 0.454244873018863 1 -2 1.1 1 0 0.1 0.8 0.103656862505946
0.745627215289658 0.545627215289658 1.01454128657418 1 -2 1.1 1 0 0.1 0.8 0.445879670339645
0.849584608248864 0.249584608248863 0.99206461004165 1 -2 1.1 1 0 0.1 0.8 0.103957392959205
1.35771007885799 0.357710078857993 1.00898794468707 1 -2 1.1 1 0 0.1 0.8 0.508125470609129
1.52366194386403 0.123661943864032 1.00492083912091 1 -2 1.1 1 0 0.1 0.8 0.165951865006039
2.01926297116194 0.219262971161938 0.989012710964468 1 -2 1.1 1 0 0.1 0.8 0.495601027297906
2.23992171989285 0.0399217198928452 0.992118497745559 1 -2 1.1 1 0 0.1 0.8 0.220658748730907
2.78143750915458 0.181437509154576 0.988706574695175 1 -2 1.1 1 0 0.1 0.8 0.541515789261731
3.02873174030003 0.0287317403000255 0.994316287573324 1 -2 1.1 1 0 0.1 0.8 0.24729423114545
3.51200265847851 0.112002658478513 0.992309856550826 1 -2 1.1 1 0 0.1 0.8 0.483270918178488
3.85603608953412 0.0560360895341171 0.996592181884298 1 -2 1.1 1 0 0.1 0.8 0.344033431055604
4.35223268223836 0.152232682238359 0.989531196086158 1 -2 1.1 1 0 0.1 0.8 0.496196592704242
4.62592369151958 0.0259236915195812 1.00212413530083 1 -2 1.1 1 0 0.1 0.8 0.273691009281222
5.021471535155 0.0214715351550024 0.997401446757993 1 -2 1.1 1 0 0.1 0.8 0.395547843635422
5.42944775793337 0.029447757933372 0.990485956588922 1 -2 1.1 1 0 0.1 0.8 0.40797622277837
6.07608653153455 0.276086531534551 1.00553403336139 1 -2 1.1 1 0 0.1 0.8 0.646638773601179
6.33275188084643 0.132751880846431 0.999222457842722 1 -2 1.1 1 0 0.1 0.8 0.25666534931188
6.77070303814191 0.170703038141906 0.986274926379914 1 -2 1.1 1 0 0.1 0.8 0.437951157295476
7.0376005338813 0.0376005338813001 0.995752529146112 1 -2 1.1 1 0 0.1 0.8 0.266897495739394
7.48100752025757 0.081007520257572 0.995548238384052 1 -2 1.1 1 0 0.1 0.8 0.443406986376272
7.85937748301459 0.059377483014584 0.999624049322659 1 -2 1.1 1 0 0.1 0.8 0.378369962757012
8.20000256112072 2.56112071700398e-06 0.500038797254924 -0.4 -2 1.1 1 0 0.1 0.8 0.340625078106133
8.95594271235878 0.355942712358777 -0.417909154480113 -0.4 -2 1.1 1 0 0.1 0.8 0.755940151238061
9.05822359107034 0.0582235910703359 -0.394580681681541 -0.4 -2 1.1 1 0 0.1 0.8 0.102280878711559
9.51491868174634 0.114918681746333 -0.394724557066243 -0.4 -2 1.1 1 0 0.1 0.8 0.456695090675996
9.85277983553501 0.0527798355350058 -0.397768369073618 -0.4 -2 1.1 1 0 0.1 0.8 0.337861153788673
10.3845600375576 0.18456003755755 -0.40514398327977 -0.4 -2 1.1 1 0 0.1 0.8 0.531780202022544
11.0627342242528 0.462734224252834 -0.388031335505044 -0.4 -2 1.1 1 0 0.1 0.8 0.678174186695284
11.1812780155637 0.181278015563662 -0.38844827924674 -0.4 -2 1.1 1 0 0.1 0.8 0.118543791310829
11.6914240098999 0.29142400989994 -0.398496493101359 -0.4 -2 1.1 1 0 0.1 0.8 0.510145994336277
12.3498879489765 0.54988794897651 -0.405231953217719 -0.4 -2 1.1 1 0 0.1 0.8 0.658463939076571
12.5089706386558 0.308970638655805 -0.413269780537953 -0.4 -2 1.1 1 0 0.1 0.8 0.159082689679295
12.6599719269764 0.0599719269763999 -0.407144178239956 -0.4 -2 1.1 1 0 0.1 0.8 0.151001288320595
13.0959512386668 0.0959512386668325 -0.393037351719693 -0.4 -2 1.1 1 0 0.1 0.8 0.435979311690433
13.7953947269763 0.395394726976312 -0.39792015000555 -0.4 -2 1.1 1 0 0.1 0.8 0.699443488309479
14.4471130917795 0.647113091779452 -0.403908286872574 -0.4 -2 1.1 1 0 0.1 0.8 0.651718364803139
14.6486459562352 0.448645956235158 -0.398952782768655 -0.4 -2 1.1 1 0 0.1 0.8 0.201532864455706
14.869480133945 0.269480133944969 -0.392681348907753 -0.4 -2 1.1 1 0 0.1 0.8 0.220834177709811
15.5452836739796 0.545283673979571 -0.399772440108507 -0.4 -2 1.1 1 0 0.1 0.8 0.675803540034602
16.1689250155164 0.768925015516371 -0.405266358524585 -0.4 -2 1.1 1 0 0.1 0.8 0.6236413415368
16.4683344108595 0.668334410859456 0.0440072889787726 1 -2 1.1 1 0 0.1 0.8 0.299409395343083
16.6533176378525 0.453317637852483 0.603704524828997 1 -2 1.1 1 0 0.1 0.8 0.184983226993026
17.016264456296 0.416264456295962 1.02227663288214 1 -2 1.1 1 0 0.1 0.8 0.362946818443479
17.118562439065 0.118562439065035 0.990644864662875 1 -2 1.1 1 0 0.1 0.8 0.102297982769073
17.5986601295753 0.198660129575285 1.00122107769374 1 -2 1.1 1 0 0.1 0.8 0.480097690510249
18.1916550673809 0.391655067380868 0.999637666214125 1 -2 1.1 1 0 0.1 0.8 0.592994937805582
18.7029226966216 0.502922696621562 0.993508457792806 1 -2 1.1 1 0 0.1 0.8 0.511267629240695
18.9122381560831 0.312238156083058 1.0014485880664 1 -2 1.1 1 0 0.1 0.8 0.209315459461497
19.2541522684018 0.254152268401843 1.00577307796649 1 -2 1.1 1 0 0.1 0.8 0.341914112318786
19.716690833876 0.316690833875971 1.00228686610509 1 -2 1.1 1 0 0.1 0.8 0.462538565474127
20.2192688508089 0.419268850808911 0.987631444286683 1 -2 1.1 1 0 0.1 0.8 0.50257801693294


==> data/safe5.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299979138504355 0.899979138504355 0.448385349385841 1 -2 1.1 1 0 0.1 0.8 0.299979138504355
0.400054865460358 0.600054865460358 0.728856461669398 1 -2 1.1 1 0 0.1 0.8 0.100075726956004
0.724099471064186 0.524099471064186 1.0330237106527 1 -2 1.1 1 0 0.1 0.8 0.324044605603828
0.833015742473213 0.233015742473213 0.998544008638705 1 -2 1.1 1 0 0.1 0.8 0.108916271409026
1.3448684310769 0.344868431076903 0.996632814318796 1 -2 1.1 1 0 0.1 0.8 0.51185268860369
1.75935885550997 0.359358855509974 0.997859049423474 1 -2 1.1 1 0 0.1 0.8 0.414490424433071
2.26102583882583 0.461025838825832 1.00585375896983 1 -2 1.1 1 0 0.1 0.8 0.501666983315858
2.63474646706854 0.434746467068545 0.999233855112904 1 -2 1.1 1 0 0.1 0.8 0.373720628242713
2.96231967837779 0.36231967837779 1.00704765732872 1 -2 1.1 1 0 0.1 0.8 0.327573211309245
3.11709023506064 0.117090235060642 1.00191989006273 1 -2 1.1 1 0 0.1 0.8 0.154770556682851
3.5197333484852 0.119733348485204 0.984681262481454 1 -2 1.1 1 0 0.1 0.8 0.402643113424562
3.81989126832548 0.0198912683254756 0.989274254911944 1 -2 1.1 1 0 0.1 0.8 0.300157919840272
4.38029445120852 0.180294451208515 1.00142053734155 1 -2 1.1 1 0 0.1 0.8 0.56040318288304
4.96171205583216 0.361712055832155 0.980477777147964 1 -2 1.1 1 0 0.1 0.8 0.58141760462364
5.06755033950262 0.0675503395026156 0.990674019218097 1 -2 1.1 1 0 0.1 0.8 0.105838283670461
5.41855253958629 0.0185525395862913 1.00793086202886 1 -2 1.1 1 0 0.1 0.8 0.351002200083676
6.06869254829398 0.268692548293977 1.00379178718338 1 -2 1.1 1 0 0.1 0.8 0.650140008707686
6.63953911716294 0.439539117162936 0.998563408136718 1 -2 1.1 1 0 0.1 0.8 0.570846568868959
6.96006293559938 0.360062935599376 0.994346258552607 1 -2 1.1 1 0 0.1 0.8 0.320523818436441
7.25613195056606 0.256131950566062 0.989738430804878 1 -2 1.1 1 0 0.1 0.8 0.296069014966686
7.47737149054081 0.0773714905408108 0.998768749484439 1 -2 1.1 1 0 0.1 0.8 0.221239539974749
7.86773574629967 0.0677357462996677 1.00482735126526 1 -2 1.1 1 0 0.1 0.8 0.390364255758857
8.20000260105537 2.60105536881161e-06 0.494348916337859 -0.4 -2 1.1 1 0 0.1 0.8 0.332266854755701
8.94941369859806 0.349413698598062 -0.438960759479034 -0.4 -2 1.1 1 0 0.1 0.8 0.749411097542692
9.10065357298458 0.100653572984581 -0.396193428804401 -0.4 -2 1.1 1 0 0.1 0.8 0.151239874386519
9.79576148306269 0.39576148306269 -0.391637443344299 -0.4 -2 1.1 1 0 0.1 0.8 0.695107910078109
9.95563960303962 0.155639603039622 -0.396529696325946 -0.4 -2 1.1 1 0 0.1 0.8 0.159878119976932
10.429181880922 0.229181880921995 -0.396398189943174 -0.4 -2 1.1 1 0 0.1 0.8 0.473542277882373
10.7991177997263 0.19911779972632 -0.394114202979819 -0.4 -2 1.1 1 0 0.1 0.8 0.369935918804325
11.4676307136211 0.467630713621126 -0.405617959872323 -0.4 -2 1.1 1 0 0.1 0.8 0.668512913894805
11.6330679866804 0.233067986680358 -0.399559338740897 -0.4 -2 1.1 1 0 0.1 0.8 0.165437273059233
11.9380993718464 0.138099371846438 -0.402748872132364 -0.4 -2 1.1 1 0 0.1 0.8 0.30503138516608
12.2667740347839 0.0667740347839046 -0.40750140176029 -0.4 -2 1.1 1 0 0.1 0.8 0.328674662937466
12.9731769092795 0.373176909279504 -0.419763986290245 -0.4 -2 1.1 1 0 0.1 0.8 0.7064028744956
13.0797659706611 0.0797659706610852 -0.413099923058974 -0.4 -2 1.1 1 0 0.1 0.8 0.10658906138158
13.4303022101987 0.0303022101986613 -0.390739509277739 -0.4 -2 1.1 1 0 0.1 0.8 0.350536239537576
14.140410940334 0.340410940334006 -0.399167133772769 -0.4 -2 1.1 1 0 0.1 0.8 0.710108730135344
14.8017649976899 0.60176499768993 -0.399510295110009 -0.4 -2 1.1 1 0 0.1 0.8 0.661354057355924
15.2149504516297 0.614950451629737 -0.397400033670715 -0.4 -2 1.1 1 0 0.1 0.8 0.413185453939807
15.6140068004991 0.614006800499059 -0.403998138281987 -0.4 -2 1.1 1 0 0.1 0.8 0.399056348869323
15.8203427258416 0.420342725841572 -0.407383412106484 -0.4 -2 1.1 1 0 0.1 0.8 0.206335925342513
16.1179329243991 0.317932924399091 0.0420299945085706 1 -2 1.1 1 0 0.1 0.8 0.29759019855752
16.3028358181641 0.102835818164141 0.594472781209717 1 -2 1.1 1 0 0.1 0.8 0.184902893765049
16.6318252482376 0.031825248237603 1.0503344778193 1 -2 1.1 1 0 0.1 0.8 0.328989430073463
17.0367677947786 0.0367677947785707 0.998981338767284 1 -2 1.1 1 0 0.1 0.8 0.404942546540969
17.5162954713658 0.116295471365813 0.998570959433151 1 -2 1.1 1 0 0.1 0.8 0.479527676587242
17.8952592083245 0.09525920832454 1.00008160600401 1 -2 1.1 1 0 0.1 0.8 0.378963736958728
18.4611491730275 0.261149173027518 0.991734404616904 1 -2 1.1 1 0 0.1 0.8 0.565889964702979
18.6487607099797 0.0487607099797114 0.995745143109159 1 -2 1.1 1 0 0.1 0.8 0.187611536952193
19.1392041159681 0.139204115968099 0.997924514986075 1 -2 1.1 1 0 0.1 0.8 0.490443405988387
19.6054987270829 0.205498727082853 1.00045434037059 1 -2 1.1 1 0 0.1 0.8 0.466294611114755
19.9927198284929 0.192719828492857 0.998644290502165 1 -2 1.1 1 0 0.1 0.8 0.387221101410002
20.4348726584322 0.234872658432188 0.997149637595864 1 -2 1.1 1 0 0.1 0.8 0.442152829939332


==> data/safe6.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299979138213629 0.899979138213629 0.448460752831245 1 -2 1.1 1 0 0.1 0.8 0.299979138213629
0.400054786869719 0.600054786869718 0.729578759726949 1 -2 1.1 1 0 0.1 0.8 0.10007564865609
0.722916179250383 0.522916179250382 1.02853647484813 1 -2 1.1 1 0 0.1 0.8 0.322861392380664
0.826462116803775 0.226462116803775 0.999906216908909 1 -2 1.1 1 0 0.1 0.8 0.103545937553393
1.15284493835731 0.15284493835731 1.01195619492475 1 -2 1.1 1 0 0.1 0.8 0.326382821553535
1.46600724878063 0.0660072487806317 0.996583550908764 1 -2 1.1 1 0 0.1 0.8 0.313162310423322
1.83064775032418 0.0306477503241838 0.987119966310116 1 -2 1.1 1 0 0.1 0.8 0.364640501543552
2.47687458188941 0.276874581889411 0.996476307795662 1 -2 1.1 1 0 0.1 0.8 0.646226831565227
2.76400370186932 0.164003701869315 1.0034769798666 1 -2 1.1 1 0 0.1 0.8 0.287129119979904
3.12143234379221 0.121432343792214 0.998837800297989 1 -2 1.1 1 0 0.1 0.8 0.357428641922898
3.51160916694336 0.111609166943356 1.00895972533295 1 -2 1.1 1 0 0.1 0.8 0.390176823151143
3.83568083459289 0.0356808345928896 1.00644995490733 1 -2 1.1 1 0 0.1 0.8 0.324071667649533
4.38108852304472 0.181088523044724 1.01096693341103 1 -2 1.1 1 0 0.1 0.8 0.545407688451834
4.65156749108284 0.0515674910828421 1.01278317769036 1 -2 1.1 1 0 0.1 0.8 0.270478968038118
5.33676769168576 0.336767691685756 0.997838180010455 1 -2 1.1 1 0 0.1 0.8 0.685200200602914
5.80140668740281 0.401406687402806 1.01155757279279 1 -2 1.1 1 0 0.1 0.8 0.46463899571705
5.92547600412647 0.125476004126468 1.00460711677597 1 -2 1.1 1 0 0.1 0.8 0.124069316723662
6.26164007432067 0.0616400743206683 0.999491508097478 1 -2 1.1 1 0 0.1 0.8 0.336164070194201
6.72430619106981 0.124306191069811 1.00601210625188 1 -2 1.1 1 0 0.1 0.8 0.462666116749142
7.21517330223316 0.215173302233163 1.00506903692969 1 -2 1.1 1 0 0.1 0.8 0.490867111163352
7.72166168462134 0.321661684621343 0.997453978936437 1 -2 1.1 1 0 0.1 0.8 0.50648838238818
8.0092066270792 0.209206627079198 0.991316121911754 1 -2 1.1 1 0 0.1 0.8 0.287544942457855
8.31063675707728 0.110636757077286 0.545004543757194 -0.4 -2 1.1 1 0 0.1 0.8 0.301430129998087
9.1026658130644 0.502665813064401 -0.421134260936541 -0.4 -2 1.1 1 0 0.1 0.8 0.792029055987115
9.20619089677755 0.206190896777554 -0.394621346467506 -0.4 -2 1.1 1 0 0.1 0.8 0.103525083713153
9.81247187578743 0.412471875787429 -0.391045003014189 -0.4 -2 1.1 1 0 0.1 0.8 0.606280979009876
9.93748626639248 0.137486266392481 -0.385812897729311 -0.4 -2 1.1 1 0 0.1 0.8 0.125014390605051
10.6326931785498 0.43269317854982 -0.408439509682691 -0.4 -2 1.1 1 0 0.1 0.8 0.695206912157339
10.7720528215102 0.172052821510171 -0.405247232884767 -0.4 -2 1.1 1 0 0.1 0.8 0.139359642960351
11.1631383540473 0.163138354047343 -0.396396746460825 -0.4 -2 1.1 1 0 0.1 0.8 0.391085532537172
11.8526698565995 0.452669856599494 -0.3928300991784 -0.4 -2 1.1 1 0 0.1 0.8 0.689531502552152
12.0044712991918 0.204471299191833 -0.397965837931118 -0.4 -2 1.1 1 0 0.1 0.8 0.151801442592339
12.4445648344099 0.2445648344099 -0.395465882206865 -0.4 -2 1.1 1 0 0.1 0.8 0.440093535218066
12.7095107595978 0.109510759597791 -0.3921529193463 -0.4 -2 1.1 1 0 0.1 0.8 0.26494592518789
13.4109570740849 0.41095707408486 -0.404719796269548 -0.4 -2 1.1 1 0 0.1 0.8 0.70144631448707
13.7615134183539 0.361513418353941 -0.407342915348481 -0.4 -2 1.1 1 0 0.1 0.8 0.350556344269082
14.4227141897192 0.622714189719169 -0.410886839234647 -0.4 -2 1.1 1 0 0.1 0.8 0.661200771365227
14.5461267030425 0.346126703042535 -0.4031002998873 -0.4 -2 1.1 1 0 0.1 0.8 0.123412513323366
14.7468751181691 0.146875118169137 -0.394396113858468 -0.4 -2 1.1 1 0 0.1 0.8 0.200748415126602
15.437343248055 0.437343248055013 -0.379989994887044 -0.4 -2 1.1 1 0 0.1 0.8 0.690468129885875
15.5432585984578 0.143258598457816 -0.386671381382392 -0.4 -2 1.1 1 0 0.1 0.8 0.105915350402803
15.8424885761424 0.0424885761423632 -0.410768525550934 -0.4 -2 1.1 1 0 0.1 0.8 0.299229977684547
16.2000025958434 2.59584335943197e-06 0.137041772713663 1 -2 1.1 1 0 0.1 0.8 0.357514019700995
16.9243268193134 0.324326819313401 1.02496720464488 1 -2 1.1 1 0 0.1 0.8 0.724324223470042
17.0333860656455 0.0333860656454744 0.997511336038328 1 -2 1.1 1 0 0.1 0.8 0.109059246332073
17.6594287478327 0.259428747832732 1.00459090188691 1 -2 1.1 1 0 0.1 0.8 0.626042682187258
17.9896784794252 0.189678479425251 1.00761690569689 1 -2 1.1 1 0 0.1 0.8 0.33024973159252
18.6054318277791 0.405431827779065 1.00081102641881 1 -2 1.1 1 0 0.1 0.8 0.615753348353813
19.0838178965871 0.483817896587115 1.0116641135413 1 -2 1.1 1 0 0.1 0.8 0.478386068808049
19.1993186856408 0.199318685640821 1.00488105970734 1 -2 1.1 1 0 0.1 0.8 0.115500789053705
19.4728305147524 0.072830514752375 1.00768134714588 1 -2 1.1 1 0 0.1 0.8 0.273511829111552
19.8490972810819 0.0490972810818754 0.994243669383682 1 -2 1.1 1 0 0.1 0.8 0.376266766329501
20.2255936769546 0.0255936769546528 1.00206718572728 1 -2 1.1 1 0 0.1 0.8 0.376496395872778


==> data/safe7.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.196032529271903 0.796032529271902 0.192855658780703 1 -2 1.1 1 0 0.1 0.8 0.196032529271903
0.299549289671367 0.499549289671367 0.448376630914897 1 -2 1.1 1 0 0.1 0.8 0.103516760399465
0.751110768070227 0.551110768070227 1.01413580326678 1 -2 1.1 1 0 0.1 0.8 0.45156147839886
0.855036464586364 0.255036464586364 0.995975396987035 1 -2 1.1 1 0 0.1 0.8 0.103925696516138
1.20241596715952 0.202415967159516 0.996798605324948 1 -2 1.1 1 0 0.1 0.8 0.347379502573152
1.71528760872423 0.315287608724229 0.99687818247751 1 -2 1.1 1 0 0.1 0.8 0.512871641564713
2.00903350577649 0.209033505776489 0.994814641036052 1 -2 1.1 1 0 0.1 0.8 0.29374589705226
2.57593699370415 0.375936993704149 0.99587595368898 1 -2 1.1 1 0 0.1 0.8 0.56690348792766
2.85656149763927 0.256561497639269 0.997275899122068 1 -2 1.1 1 0 0.1 0.8 0.28062450393512
3.39350208739961 0.393502087399611 0.996583872146596 1 -2 1.1 1 0 0.1 0.8 0.536940589760342
3.76073207664356 0.360732076643563 1.00279221282727 1 -2 1.1 1 0 0.1 0.8 0.367229989243952
4.14167499400275 0.341674994002754 1.00201254299475 1 -2 1.1 1 0 0.1 0.8 0.380942917359191
4.5584333249824 0.358433324982395 1.00085581525976 1 -2 1.1 1 0 0.1 0.8 0.416758330979642
4.94292585712615 0.342925857126147 0.991066877219437 1 -2 1.1 1 0 0.1 0.8 0.384492532143752
5.07164538248971 0.0716453824897075 0.998751209912058 1 -2 1.1 1 0 0.1 0.8 0.12871952536356
5.44660582081169 0.0466058208116844 1.01170802240085 1 -2 1.1 1 0 0.1 0.8 0.374960438321977
5.91318134938141 0.113181349381408 0.997763054914291 1 -2 1.1 1 0 0.1 0.8 0.466575528569724
6.35314627183732 0.153146271837319 0.994037012774808 1 -2 1.1 1 0 0.1 0.8 0.439964922455911
6.831191333118 0.231191333117998 0.994616185520072 1 -2 1.1 1 0 0.1 0.8 0.478045061280679
7.38563312889259 0.385633128892585 0.996309055477236 1 -2 1.1 1 0 0.1 0.8 0.554441795774587
7.87121250767989 0.471212507679889 1.0106279673065 1 -2 1.1 1 0 0.1 0.8 0.485579378787304
8.17230576038019 0.372305760380185 0.560026370839761 -0.4 -2 1.1 1 0 0.1 0.8 0.301093252700296
8.96965778877395 0.76965778877395 -0.43436866939994 -0.4 -2 1.1 1 0 0.1 0.8 0.797352028393764
9.11255580444287 0.512555804442867 -0.397149475975052 -0.4 -2 1.1 1 0 0.1 0.8 0.142898015668917
9.74431683367116 0.744316833671155 -0.398502062332463 -0.4 -2 1.1 1 0 0.1 0.8 0.631761029228288
10.3354093800314 0.935409380031396 -0.402208357985564 -0.4 -2 1.1 1 0 0.1 0.8 0.59109254636024
10.6517195406587 0.85171954065865 -0.401625793704874 -0.4 -2 1.1 1 0 0.1 0.8 0.316310160627255
11.0610382799001 0.861038279900063 -0.384619140453731 -0.4 -2 1.1 1 0 0.1 0.8 0.409318739241414
11.1688260384564 0.568826038456394 -0.393128197390997 -0.4 -2 1.1 1 0 0.1 0.8 0.107787758556331
11.2977000596429 0.297700059642897 -0.403761688285777 -0.4 -2 1.1 1 0 0.1 0.8 0.128874021186503
11.9560007345042 0.556000734504224 -0.403186677156176 -0.4 -2 1.1 1 0 0.1 0.8 0.658300674861328
12.2645139243156 0.46451392431564 -0.39672485243484 -0.4 -2 1.1 1 0 0.1 0.8 0.308513189811416
12.4803064666485 0.280306466648451 -0.384234485216122 -0.4 -2 1.1 1 0 0.1 0.8 0.21579254233281
12.6336174013498 0.033617401349763 -0.394397212562835 -0.4 -2 1.1 1 0 0.1 0.8 0.153310934701311
13.0484915165323 0.0484915165322788 -0.407544866334928 -0.4 -2 1.1 1 0 0.1 0.8 0.414874115182515
13.7559666952531 0.355966695253051 -0.387286504460609 -0.4 -2 1.1 1 0 0.1 0.8 0.707475178720772
13.871272939904 0.0712729399040473 -0.392565266582015 -0.4 -2 1.1 1 0 0.1 0.8 0.115306244650997
14.2646996656787 0.0646996656787258 -0.410305265471181 -0.4 -2 1.1 1 0 0.1 0.8 0.393426725774679
14.6486312195762 0.0486312195761996 -0.416845163835767 -0.4 -2 1.1 1 0 0.1 0.8 0.383931553897474
15.0454625553336 0.0454625553335697 -0.404746208962959 -0.4 -2 1.1 1 0 0.1 0.8 0.396831335757369
15.6767410903733 0.276741090373301 -0.406942349210215 -0.4 -2 1.1 1 0 0.1 0.8 0.631278535039732
15.9232181030658 0.123218103065792 -0.408401829951568 -0.4 -2 1.1 1 0 0.1 0.8 0.246477012692491
16.2211517012043 0.0211517012042561 0.0438204845803512 1 -2 1.1 1 0 0.1 0.8 0.297933598138465
17.0180883203967 0.418088320396708 1.03339326397575 1 -2 1.1 1 0 0.1 0.8 0.796936619192451
17.157540355925 0.157540355925032 0.99294444903732 1 -2 1.1 1 0 0.1 0.8 0.139452035528326
17.5040483000122 0.104048300012155 0.991173500943395 1 -2 1.1 1 0 0.1 0.8 0.346507944087122
18.037006662306 0.237006662305948 1.00626520457809 1 -2 1.1 1 0 0.1 0.8 0.532958362293794
18.3946975738036 0.194697573803602 1.0046460025704 1 -2 1.1 1 0 0.1 0.8 0.357690911497652
19.0001027480967 0.400102748096737 1.0068071923109 1 -2 1.1 1 0 0.1 0.8 0.605405174293136
19.1713459143999 0.171345914399916 1.0077839473978 1 -2 1.1 1 0 0.1 0.8 0.171243166303178
19.7425383653697 0.342538365369652 1.00745096259952 1 -2 1.1 1 0 0.1 0.8 0.571192450969736
19.9684455027076 0.168445502707646 1.00188537201099 1 -2 1.1 1 0 0.1 0.8 0.225907137337995
20.4117998327969 0.211799832796861 1.00746068715215 1 -2 1.1 1 0 0.1 0.8 0.443354330089214


==> data/safe8.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299995604582236 0.899995604582236 0.451430206774857 1 -2 1.1 1 0 0.1 0.8 0.299995604582236
0.749340875228739 0.949340875228739 1.01072838570462 1 -2 1.1 1 0 0.1 0.8 0.449345270646503
0.854833047380551 0.654833047380551 0.993420318124828 1 -2 1.1 1 0 0.1 0.8 0.105492172151812
1.0016034458255 0.4016034458255 1.00550553947701 1 -2 1.1 1 0 0.1 0.8 0.146770398444949
1.41734242477267 0.417342424772669 0.997073098642486 1 -2 1.1 1 0 0.1 0.8 0.415738978947169
1.7004614178356 0.3004614178356 0.994163968675493 1 -2 1.1 1 0 0.1 0.8 0.283118993062931
2.24671524937661 0.446715249376613 0.992615875491348 1 -2 1.1 1 0 0.1 0.8 0.546253831541013
2.47927366960593 0.27927366960593 0.994036324145677 1 -2 1.1 1 0 0.1 0.8 0.232558420229317
3.03826204553726 0.438262045537261 1.00176697085527 1 -2 1.1 1 0 0.1 0.8 0.558988375931331
3.34803191120181 0.348031911201809 1.00205142095422 1 -2 1.1 1 0 0.1 0.8 0.309769865664548
3.8680506747801 0.468050674780096 1.00397486895404 1 -2 1.1 1 0 0.1 0.8 0.520018763578288
4.0557229949702 0.255722994970198 1.01023031281918 1 -2 1.1 1 0 0.1 0.8 0.187672320190102
4.3228410068545 0.122841006854498 0.99704243587714 1 -2 1.1 1 0 0.1 0.8 0.2671180118843
4.64113365191146 0.0411336519114605 0.991004013613656 1 -2 1.1 1 0 0.1 0.8 0.318292645056962
5.29141533622371 0.291415336223713 1.00630941986422 1 -2 1.1 1 0 0.1 0.8 0.650281684312253
5.51981201698712 0.119812016987121 1.001119139155 1 -2 1.1 1 0 0.1 0.8 0.228396680763408
5.95304270773603 0.153042707736031 0.995858094033801 1 -2 1.1 1 0 0.1 0.8 0.43323069074891
6.51707680951264 0.317076809512635 1.00203630879262 1 -2 1.1 1 0 0.1 0.8 0.564034101776604
6.93317615961105 0.333176159611055 1.00284071406772 1 -2 1.1 1 0 0.1 0.8 0.41609935009842
7.45927880264726 0.459278802647258 1.00924576542826 1 -2 1.1 1 0 0.1 0.8 0.526102643036203
7.58887300064157 0.188873000641574 1.00807592922912 1 -2 1.1 1 0 0.1 0.8 0.129594197994316
8.09236649847394 0.292366498473938 0.994203787646892 1 -2 1.1 1 0 0.1 0.8 0.503493497832364
8.39327428621585 0.193274286215849 0.539368779631086 -0.4 -2 1.1 1 0 0.1 0.8 0.300907787741911
9.18538430535902 0.585384305359017 -0.430519084804837 -0.4 -2 1.1 1 0 0.1 0.8 0.792110019143168
9.30814121081804 0.308141210818037 -0.393758635254995 -0.4 -2 1.1 1 0 0.1 0.8 0.122756905459021
9.96869447343003 0.568694473430033 -0.394345316930629 -0.4 -2 1.1 1 0 0.1 0.8 0.660553262611996
10.5914098570759 0.791409857075913 -0.416326317046187 -0.4 -2 1.1 1 0 0.1 0.8 0.622715383645879
10.6983444797861 0.498344479786116 -0.406728976136307 -0.4 -2 1.1 1 0 0.1 0.8 0.106934622710204
10.8188008856199 0.218800885619924 -0.399208056462166 -0.4 -2 1.1 1 0 0.1 0.8 0.120456405833808
11.3822173624334 0.382217362433355 -0.404231166933374 -0.4 -2 1.1 1 0 0.1 0.8 0.563416476813432
12.0351264712726 0.635126471272608 -0.410143145705752 -0.4 -2 1.1 1 0 0.1 0.8 0.652909108839253
12.1534524865102 0.353452486510196 -0.413222318423187 -0.4 -2 1.1 1 0 0.1 0.8 0.118326015237587
12.6056189567848 0.405618956784764 -0.40306149420797 -0.4 -2 1.1 1 0 0.1 0.8 0.452166470274568
12.9251310129533 0.325131012953346 -0.411403599248653 -0.4 -2 1.1 1 0 0.1 0.8 0.319512056168582
13.0719117694859 0.0719117694859095 -0.409867475225341 -0.4 -2 1.1 1 0 0.1 0.8 0.146780756532563
13.6559721055914 0.255972105591427 -0.396006095695181 -0.4 -2 1.1 1 0 0.1 0.8 0.584060336105518
14.1995971621898 0.399597162189799 -0.393152902547871 -0.4 -2 1.1 1 0 0.1 0.8 0.543625056598371
14.3663920504306 0.166392050430578 -0.394569347327663 -0.4 -2 1.1 1 0 0.1 0.8 0.166794888240778
15.0652857979402 0.465285797940202 -0.41302313051363 -0.4 -2 1.1 1 0 0.1 0.8 0.698893747509624
15.1816826825487 0.181682682548658 -0.410062482816986 -0.4 -2 1.1 1 0 0.1 0.8 0.116396884608456
15.5724093650521 0.172409365052109 -0.410832057790357 -0.4 -2 1.1 1 0 0.1 0.8 0.39072668250345
15.8261047430536 0.0261047430535583 -0.411371940550397 -0.4 -2 1.1 1 0 0.1 0.8 0.253695378001449
16.200002677879 2.67787899349559e-06 0.160468181839308 1 -2 1.1 1 0 0.1 0.8 0.373897934825436
16.8981757142356 0.298175714235578 1.03220356430278 1 -2 1.1 1 0 0.1 0.8 0.698173036356586
17.0378079034238 0.0378079034237804 1.00262796252007 1 -2 1.1 1 0 0.1 0.8 0.139632189188202
17.5333862410993 0.133386241099347 0.984718824845247 1 -2 1.1 1 0 0.1 0.8 0.495578337675568
17.8145216070433 0.0145216070432679 0.993739751064616 1 -2 1.1 1 0 0.1 0.8 0.281135365943921
18.2453623098912 0.0453623098912423 0.998360630795105 1 -2 1.1 1 0 0.1 0.8 0.430840702847973
18.670781712481 0.0707817124810211 0.993552367568726 1 -2 1.1 1 0 0.1 0.8 0.425419402589778
19.2713428231227 0.271342823122747 1.00150806078389 1 -2 1.1 1 0 0.1 0.8 0.600561110641724
19.7644854071959 0.364485407195948 1.01151842084979 1 -2 1.1 1 0 0.1 0.8 0.493142584073201
19.8901946160658 0.0901946160657607 1.00737177384189 1 -2 1.1 1 0 0.1 0.8 0.125709208869814
20.3030132314966 0.10301323149663 0.992697582257033 1 -2 1.1 1 0 0.1 0.8 0.412818615430869


==> data/safe9.dat <==
t r y ref min max rmax rmin dtmin dtmax dt
0 1 0 1 -2 1.1 1 0 0.1 0.8 0.1
0.299995618844216 0.899995618844216 0.454291845562996 1 -2 1.1 1 0 0.1 0.8 0.299995618844216
0.745130926901239 0.945130926901239 1.02369129493839 1 -2 1.1 1 0 0.1 0.8 0.445135308057023
0.862111812301937 0.662111812301937 0.999167721011704 1 -2 1.1 1 0 0.1 0.8 0.116980885400698
1.26552493705916 0.665524937059157 0.993524721966008 1 -2 1.1 1 0 0.1 0.8 0.40341312475722
1.41376764628596 0.413767646285961 0.989413626810214 1 -2 1.1 1 0 0.1 0.8 0.148242709226804
1.98229956543978 0.582299565439775 0.998978707004242 1 -2 1.1 1 0 0.1 0.8 0.568531919153814
2.4258159029124 0.625815902912398 0.990889517904528 1 -2 1.1 1 0 0.1 0.8 0.443516337472623
2.54477805158789 0.344778051587888 0.996318795486487 1 -2 1.1 1 0 0.1 0.8 0.11896214867549
2.77338810725088 0.173388107250879 1.00534148722966 1 -2 1.1 1 0 0.1 0.8 0.228610055662991
3.37148653695368 0.371486536953682 0.995287164973612 1 -2 1.1 1 0 0.1 0.8 0.598098429702803
3.56040588059055 0.160405880590545 0.994955600425941 1 -2 1.1 1 0 0.1 0.8 0.188919343636863
4.16003988010755 0.360039880107546 0.995471044841252 1 -2 1.1 1 0 0.1 0.8 0.599633999517002
4.45374881667493 0.253748816674927 1.0016686177006 1 -2 1.1 1 0 0.1 0.8 0.293708936567381
4.76101241847736 0.161012418477358 1.00790799186707 1 -2 1.1 1 0 0.1 0.8 0.307263601802431
5.14561963348119 0.145619633481187 1.00524402253508 1 -2 1.1 1 0 0.1 0.8 0.38460721500383
5.75672354861257 0.356723548612569 1.0065826297378 1 -2 1.1 1 0 0.1 0.8 0.611103915131381
5.9346624680155 0.134662468015497 1.00700804496201 1 -2 1.1 1 0 0.1 0.8 0.177938919402928
6.56825701586224 0.36825701586224 0.997853698480639 1 -2 1.1 1 0 0.1 0.8 0.633594547846743
6.85998098779564 0.259980987795637 1.00610396018446 1 -2 1.1 1 0 0.1 0.8 0.291723971933397
7.07295748706786 0.072957487067861 1.00067751642808 1 -2 1.1 1 0 0.1 0.8 0.212976499272224
7.51004584998021 0.110045849980205 0.99174725637377 1 -2 1.1 1 0 0.1 0.8 0.437088362912344
8.11247772488824 0.31247772488824 0.991727300955706 1 -2 1.1 1 0 0.1 0.8 0.602431874908035
8.41334472349249 0.213344723492486 0.536668400069829 -0.4 -2 1.1 1 0 0.1 0.8 0.300866998604246
9.20083193675886 0.600831936758862 -0.430362003954117 -0.4 -2 1.1 1 0 0.1 0.8 0.787487213266376
9.32149645608164 0.321496456081638 -0.401042427464427 -0.4 -2 1.1 1 0 0.1 0.8 0.120664519322776
9.88787756453715 0.487877564537147 -0.395717838224154 -0.4 -2 1.1 1 0 0.1 0.8 0.566381108455509
10.1176309268137 0.317630926813681 -0.392198308715618 -0.4 -2 1.1 1 0 0.1 0.8 0.229753362276535
10.787716030856 0.587716030856008 -0.395558214635693 -0.4 -2 1.1 1 0 0.1 0.8 0.670085104042327
11.3212665838178 0.721266583817813 -0.398422105668317 -0.4 -2 1.1 1 0 0.1 0.8 0.533550552961804
11.9148056230781 0.91480562307808 -0.411407374436523 -0.4 -2 1.1 1 0 0.1 0.8 0.593539039260268
12.0315829033056 0.631582903305642 -0.404042789281506 -0.4 -2 1.1 1 0 0.1 0.8 0.116777280227563
12.1859709752001 0.385970975200093 -0.398398293565353 -0.4 -2 1.1 1 0 0.1 0.8 0.15438807189445
12.8406713034053 0.640671303405323 -0.403996870991278 -0.4 -2 1.1 1 0 0.1 0.8 0.65470032820523
13.3238526193311 0.723852619331146 -0.397130868385348 -0.4 -2 1.1 1 0 0.1 0.8 0.483181315925822
13.5063012455924 0.506301245592368 -0.403508549935807 -0.4 -2 1.1 1 0 0.1 0.8 0.182448626261221
13.687562228487 0.287562228486999 -0.405484491738395 -0.4 -2 1.1 1 0 0.1 0.8 0.18126098289463
14.3371849763257 0.537184976325711 -0.400545071354105 -0.4 -2 1.1 1 0 0.1 0.8 0.649622747838713
14.7694735724174 0.569473572417417 -0.392570212465115 -0.4 -2 1.1 1 0 0.1 0.8 0.432288596091706
14.9007526026471 0.300752602647054 -0.387955949722912 -0.4 -2 1.1 1 0 0.1 0.8 0.131279030229637
15.6028887340515 0.602888734051475 -0.400832432490687 -0.4 -2 1.1 1 0 0.1 0.8 0.702136131404421
16.0551978329001 0.655197832900053 -0.385886344842955 -0.4 -2 1.1 1 0 0.1 0.8 0.452309098848579
16.3551342716849 0.555134271684925 0.0556188219677996 1 -2 1.1 1 0 0.1 0.8 0.299936438784872
16.5362893226071 0.336289322607052 0.591374803127096 1 -2 1.1 1 0 0.1 0.8 0.181155050922126
16.885932239436 0.28593223943604 1.04284610934165 1 -2 1.1 1 0 0.1 0.8 0.349642916828987
17.0752962266969 0.0752962266968955 1.00304320106992 1 -2 1.1 1 0 0.1 0.8 0.189363987260855
17.4744600381749 0.0744600381749472 0.995853660646668 1 -2 1.1 1 0 0.1 0.8 0.399163811478051
17.8349735700503 0.0349735700502749 1.00605311736052 1 -2 1.1 1 0 0.1 0.8 0.360513531875327
18.2280166752541 0.0280166752540787 0.989722508272718 1 -2 1.1 1 0 0.1 0.8 0.393043105203805
18.6106290971917 0.0106290971916626 0.994920694669088 1 -2 1.1 1 0 0.1 0.8 0.382612421937583
19.0477029140257 0.0477029140257183 1.00712197768571 1 -2 1.1 1 0 0.1 0.8 0.437073816834054
19.6979824188091 0.29798241880908 1.00247739428368 1 -2 1.1 1 0 0.1 0.8 0.650279504783363
20.0372330566691 0.237233056669129 0.99340227581663 1 -2 1.1 1 0 0.1 0.8 0.339250637860047

